Sidorenko-Inspired Pessimistic Estimation

Recently, Abo Khamis et al. showed how to upper bound the size of a join of multiple tables, a problem essential to query optimization in database theory. They unified earlier works by the following information-theoretical framework. 1. Let $(X_1,..., X_n)$ be a row selected from the join uniformly at random. 2. The size of the join is now $\exp(H(X_1,..., X_n))$. 3. To upper bound $H(X_1,..., X_n)$, break it into several $\textit{local entropies}$, such as $H(X_1)$, $H(X_2, X_3)$, and $H(X_4|X_5)$, using Shannon-type inequalities. 4. Upper bound local entropies using statistics of the tables being joined. The statistics Abo Khamis et al. considered are the counts of graph homomorphisms from stars to the tables. In a follow-up work, we generalized stars to bi-stars. In this paper, we generalize bi-stars to caterpillars, an even larger class of graphs inspired by Sidorenko's conjecture. Simulations show that, while Abo Khamis et al.'s star bound overestimates the join size by $m$, our bi-star bound overestimates by about $m^{3/4}$, and this paper's new caterpillar bound overestimates by about $m^{3/5}$. These exponents are obtained by log-log regressions with R-square $> 0.98$. All homomorphisms are counted in time linear in the size of the tables being joined.

==> fig54/Brightkite_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 27274962.0 27274961.999999903 27274961.999999903 27274961.999999903 27274961.999999903 27274961.999999903 0.9999999999999964 0.9999999999999964
K3 2968368.0 27274961.99999997 27274961.99999997 27274962.000000037 27274962.000000037 27274961.99999997 9.188537944082395 9.188537944082395
claw 8815817960.0 8815817960.000046 8815817960.000046 8815817960.000046 8815817960.000046 8815817960.000046 1.000000000000005 1.000000000000005
path4 1814063426.0 8210171056.11547 5204662408.322307 4218814538.3521166 3732041295.874809 3473170289.949378 4.525845644889524 1.9145804056078126
pan3 399664090.0 8210171056.115511 3072716667.643563 2018916020.018531 2018916020.018541 2018916020.018536 20.54267886843552 5.051532200500015
cycle4 241167376.0 8210171056.11547 1814063425.9999976 1814063425.9999976 1814063425.9999976 1814063425.9999976 34.04345642553025 7.52201004998287
fan2 120015084.0 8210171056.115551 1814063426.0000067 1814063426.0000021 1814063426.0000021 1814063426.000011 68.4094930610185 15.115295224057094
K4 68431392.0 8210171056.11547 1814063426.0000021 1814063426.0000067 1814063426.0000067 1814063425.9999976 119.9766776060243 26.509228776173334
K14 6021442833594.0 6021442833593.994 6021442833593.994 6021442833593.964 6021442833593.964 6021442833593.964 0.999999999999999 0.999999999999994
chair 471168570664.0 2560916752157.892 1966013693630.6597 1623563248579.7917 1623563248579.7917 1429185124668.7058 5.435245285034376 3.033277713440456
cricket 118513399750.0 2560916752157.892 1313534048154.652 820287176188.8159 733560109814.1886 687634823327.1691 21.608668366278067 5.8021694152535614
pan4 40466350962.0 2471384149707.589 684656195814.0696 323370648507.73804 254568430564.6784 174241445007.1607 61.07257242019046 4.305835363578556
bull 59966536088.0 2471384149707.589 1074127119685.6147 699727336670.8971 529318142564.11926 442270528662.40796 41.212721476539336 7.375288911358537
dart 21586840618.0 2471384149707.5767 684656195814.0696 323370648507.7396 254568430564.67966 174241445007.1607 114.48568104249746 8.071651062354674
K23 19397983050.0 2471384149707.6006 471168570663.99786 149441890913.99948 149441890913.99948 149441890914.0002 127.40418131809847 7.703991210261431
K3u2K1c 8786683884.0 2471384149707.6006 471168570663.99786 149441890914.00095 149441890914.0002 149441890914.0002 281.2647162836751 17.007769129617206
path5 149441890914.0 2471384149707.5767 1159691813599.9778 699727336670.8937 633369350252.012 442270528662.4058 16.537425581223374 2.9594816149437055
pan4c 34118624008.0 2471384149707.5767 684656195814.0662 323370648507.73804 283386952177.5606 255709555688.03513 72.43504747225727 7.494720643718732
butterfly 12664358664.0 2471384149707.5767 404205756192.63837 149441890914.00168 149441890914.0002 149441890914.00095 195.14483246062753 11.80019414159581
cycle5 16701320020.0 2471384149707.6006 374382538160.5307 149441890914.00095 149441890914.00095 149441890914.00095 147.9753783981202 8.947908951809962
house 10302081846.0 2471384149707.5767 374382538160.53253 149441890913.99948 149441890913.99948 149441890914.0002 239.8917215618068 14.50598948328334
fan3 6953121718.0 2471384149707.6006 374382538160.53253 149441890913.99948 149441890914.0002 149441890914.0002 355.43519154997205 21.492776478675793
kite 16334053850.0 2471384149707.6006 634140707867.7118 323370648507.73804 216178527371.41684 174241445007.1624 151.30255920563164 10.667372999211853
clawuK1c 10723997472.0 2471384149707.5767 634140707867.715 323370648507.7396 216178527371.41684 174241445007.1624 230.45363038925348 16.247807355615386
P3u2K1c 4703517952.0 2471384149707.6006 374382538160.53253 149441890913.99948 149441890913.99948 149441890914.0002 525.433127911574 31.772365373976193
P2uP3c 6284432286.0 2471384149707.589 374382538160.53253 149441890913.99948 149441890913.99948 149441890914.00095 393.2549572080136 23.779696257833297
wheel4 4185990016.0 2471384149707.5767 374382538160.53253 149441890913.99948 149441890913.99948 149441890913.99948 590.3941816060883 35.70048909404744
K5_e 3150351324.0 2471384149707.5767 374382538160.53253 149441890914.0002 149441890913.99948 149441890914.00168 784.478902679864 47.43657946195517
K5 2337766920.0 2471384149707.5767 374382538160.5307 149441890914.0002 149441890914.0002 149441890913.99948 1057.1559245553772 63.92506012276001


==> fig54/CA-AstroPh.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 25901092.0 25901091.999999993 25901091.999999993 25901091.999999993 25901091.999999993 25901091.999999993 0.9999999999999997 0.9999999999999997
K3 8117964.0 25901091.999999993 25901091.999999993 25901091.999999993 25901091.999999993 25901091.999999993 3.190589660166021 3.190589660166021
claw 3352181416.0 3352181416.0000196 3352181416.0000196 3352181416.0000196 3352181416.0000196 3352181416.0000196 1.0000000000000058 1.0000000000000058
path4 2033779124.0 3352181416.000011 2837829317.715712 2670760996.216107 2594687411.6882477 2554118850.512396 1.6482524461196166 1.255848690928148
pan3 723099986.0 3352181416.000011 2402398389.9106717 2127857479.569436 2127857479.5694308 2127857479.5694308 4.635847712490498 2.9426877620896965
cycle4 411011184.0 3352181416.000011 2033779123.9999986 2033779123.9999986 2033779123.9999986 2033779124.0000036 8.155937226272682 4.9482330485683415
fan2 298221480.0 3352181416.000011 2033779124.0000036 2033779123.9999936 2033779123.9999936 2033779123.9999986 11.240576688171526 6.8196936183134715
K4 230351516.0 3352181416.000011 2033779124.0000036 2033779123.9999886 2033779123.9999886 2033779123.9999986 14.55246083989311 8.829024263942758
K14 702677405164.0 702677405163.9962 702677405163.9996 702677405163.9996 702677405163.9996 702677405163.9996 0.9999999999999946 0.9999999999999994
chair 286481981596.0 702677405163.9996 561489086806.66 496259394324.8771 468926595519.79364 420687937511.0951 2.452780454984855 1.4684621181668374
cricket 109894851872.0 702677405163.9996 448669606118.04065 350478590382.75616 316945705695.1264 302394485826.7514 6.394088469061708 2.7516710808160996
pan4 44555990236.0 702677405163.9996 343963760276.47894 247522250906.28973 209094617328.24564 191901212397.8239 15.770660722433139 4.306967736131091
bull 76083886374.0 702677405163.9996 426901320989.58813 350478590382.75964 286243624349.0385 251862859779.92084 9.235561413226181 3.3103311592399076
dart 32977624884.0 702677405163.9996 343963760276.47894 247522250906.28973 209094617328.24667 191901212397.8239 21.307702044513306 5.819133824004713
K23 19991288200.0 702677405163.9962 286481981595.9983 174810291912.00104 174810291912.00104 174810291911.99933 35.14918088990365 8.74432353548879
K3u2K1c 15638864616.0 702677405163.9996 286481981595.9983 174810291911.99933 174810291911.99933 174810291911.99933 44.93148463252862 11.177940100149744
path5 174810291912.0 702677405163.9996 448669606118.04065 350478590382.75964 312934712813.8594 251862859779.92084 4.019656951993018 1.4407782117697585
pan4c 61294480571.0 702677405163.9996 358518838894.9628 247522250906.28973 222279523286.89304 209829025732.66388 11.46395888533648 3.423293969994737
butterfly 24839958400.0 702677405163.9996 286481981595.9997 174810291911.99933 174810291912.00018 174810291912.00018 28.288187679251493 7.037463150984994
cycle5 23647392040.0 702677405163.9996 286481981595.9997 174810291912.00018 174810291911.99933 174810291912.00104 29.71479493279461 7.392370863404565
house 16832153339.0 702677405163.9996 286481981595.9997 174810291912.00278 174810291911.99933 174810291912.00018 41.746138536885844 10.385497826173301
fan3 13199472268.0 702677405163.9996 286481981595.9997 174810291911.99933 174810291912.00104 174810291912.00018 53.23526508461464 13.243733413175892
kite 28806797999.0 702677405163.9996 343963760276.47894 247522250906.28973 201191461699.80682 191901212397.8239 24.392763304980733 6.661664111522758
clawuK1c 22481701997.0 702677405163.9996 343963760276.47894 247522250906.28973 201191461699.80682 191901212397.8239 31.255525282639464 8.535884535051286
P3u2K1c 10675219135.0 702677405164.003 286481981595.9997 174810291911.99933 174810291912.00018 174810291912.00018 65.82323006936598 16.37533522275561
P2uP3c 12254097776.0 702677405163.9996 286481981595.9997 174810291911.99933 174810291911.99933 174810291912.00192 57.342239143889756 14.265455940328211
wheel4 9757208632.0 702677405164.003 286481981595.9997 174810291912.00018 174810291912.00104 174810291912.00018 72.0162324765183 17.916014559603422
K5_e 8714212432.0 702677405163.9996 286481981595.9997 174810291911.99933 174810291912.00104 174810291912.00104 80.63579017005075 20.06036612902267
K5 7823422680.0 702677405163.9996 286481981595.9997 174810291911.99933 174810291912.00104 174810291912.00104 89.81713425254938 22.344477482840162


==> fig54/CA-CondMat.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 4127524.0 4127524.000000006 4127524.000000006 4127524.000000006 4127524.000000006 4127524.000000006 1.0000000000000016 1.0000000000000016
K3 1048156.0 4127524.000000006 4127523.999999996 4127524.000000006 4127524.000000006 4127523.999999996 3.9378909246333618 3.937890924633352
claw 235580166.0 235580166.00000045 235580166.00000045 235580166.00000045 235580166.00000045 235580166.00000045 1.000000000000002 1.000000000000002
path4 110655230.0 235580166.00000045 183125910.65658674 168350249.01396886 162241822.7610217 159464406.7112908 2.128956453300946 1.441092361484322
pan3 32327147.0 235580166.00000045 142351114.37099454 120306419.78181332 120306419.78181362 120306419.78181332 7.287378808900162 3.7215291464419464
cycle4 20199484.0 235580166.00000045 110655230.00000006 110655230.00000006 110655230.00000006 110655230.00000006 11.662682373470552 5.478121619344338
fan2 10834054.0 235580165.99999872 110655230.0000006 110655230.00000006 110655230.00000006 110655230.00000006 21.74441497153316 10.213649479686927
K4 7199288.0 235580166.00000045 110655230.00000006 110655230.00000006 110655230.00000006 110655230.00000033 32.72270341178189 15.370301896520923
K14 27383555464.0 27383555464.00009 27383555463.999958 27383555463.99982 27383555463.99982 27383555464.00009 1.0000000000000033 1.0000000000000033
chair 7010130726.0 27383555463.99982 19478203829.78639 16380961008.161907 15168588613.100344 12988645861.064674 3.9062831399757583 1.8528393219388695
cricket 2252712413.0 27383555463.999958 13855046140.136452 9799161540.717104 8564143794.470404 8041541044.473373 12.155815054764364 3.5697148903992715
pan4 856609252.0 27383555463.99982 9176998879.522295 5861900706.144491 4613827801.737994 4170258282.3721356 31.96738232754906 4.868332057627759
bull 1278975064.0 27383555464.00009 12718864332.294994 9799161540.717104 7352184989.50568 6160811422.970299 21.41054680015254 4.816991039451805
dart 500836763.0 27383555463.99982 9176998879.522295 5861900706.144463 4613827801.737994 4170258282.372146 54.6756098733108 8.326581813588126
K23 439724374.0 27383555463.99982 7010130725.999988 3506614290.0000024 3506614290.0000024 3506614289.999994 62.274363403834926 7.974573385827354
K3u2K1c 239877424.0 27383555464.00009 7010130725.999988 3506614289.999994 3506614289.999994 3506614289.999994 114.15645127154647 14.618358958198558
path5 3506614290.0 27383555463.99982 13855046140.13652 9799161540.717104 8402345006.511702 6160811422.970299 7.809115345845414 1.7569116285584687
pan4c 992540326.0 27383555463.99982 9790371191.577806 5861900706.144463 5054703618.024077 4647966154.54358 27.589363118733193 4.682899054867802
butterfly 325508798.0 27383555463.99982 7010130725.999988 3506614289.999994 3506614290.0000024 3506614289.999994 84.12539271519113 10.772717393647817
cycle5 350202413.0 27383555463.999958 7010130725.999988 3506614290.000011 3506614290.000011 3506614290.0000024 78.19350880372134 10.013107162685376
house 221912418.0 27383555463.99982 7010130725.999988 3506614290.0000024 3506614289.999994 3506614289.999994 123.398031127757 15.801793886090655
fan3 143392642.0 27383555464.00009 7010130725.999988 3506614290.000011 3506614290.0000024 3506614290.000011 190.96904194010241 24.45463198871816
kite 385558339.0 27383555463.999958 9176998879.522295 5861900706.144491 4391977636.445443 4170258282.372146 71.0231181486648 10.816153771147318
clawuK1c 268420511.0 27383555463.99982 9176998879.522295 5861900706.144463 4391977636.445443 4170258282.372125 102.01737326995783 15.536287695883736
P3u2K1c 105024160.0 27383555463.99982 7010130725.999988 3506614289.999994 3506614290.0000024 3506614290.000011 260.7357722642087 33.38864400343703
P2uP3c 145789543.0 27383555464.00009 7010130726.000022 3506614290.000011 3506614290.000011 3506614289.999985 187.82935250712796 24.05257755695129
wheel4 95548272.0 27383555463.999554 7010130725.999988 3506614290.000011 3506614289.999994 3506614289.999994 286.5939371881006 36.6999236783685
K5_e 76690482.0 27383555463.999958 7010130725.999952 3506614289.9999766 3506614290.000011 3506614290.000011 357.06589331385294 45.724243720361684
K5 63486878.0 27383555464.00009 7010130725.999988 3506614289.999994 3506614290.00002 3506614289.9999766 431.326225617837 55.233686085492764


==> fig54/CA-GrQc.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 488852.0 488852.0000000003 488852.0000000003 488852.0000000003 488852.0000000003 488852.0000000003 1.0000000000000007 1.0000000000000007
K3 289779.0 488852.0000000003 488852.0000000015 488851.99999999907 488851.99999999907 488852.0000000015 1.6869821484648657 1.68698214846487
claw 16306890.0 16306889.999999952 16306889.999999952 16306889.999999952 16306889.999999952 16306889.999999952 0.999999999999997 0.999999999999997
path4 13560523.0 16306889.999999952 15334616.088814303 15334616.088814264 15334616.088814264 15334616.088814264 1.2025266282133773 1.1308277777202447
pan3 10266905.0 16306889.999999952 14420312.554467661 14420312.55446759 14420312.55446759 14420312.554467626 1.588296570388053 1.4045432926931365
cycle4 9387008.0 16306889.999999952 13560523.000000048 13560523.000000015 13560523.000000015 13560522.999999981 1.737176531648844 1.444605458949218
fan2 8457035.0 16306889.999999993 13560523.000000015 13560523.000000048 13560523.000000048 13560522.999999981 1.9282041519279502 1.6034606691352207
K4 7904166.0 16306889.999999952 13560522.999999981 13560522.999999981 13560522.999999981 13560523.000000048 2.063075345330545 1.7156171821290251
K14 741581264.0 741581263.9999988 741581263.9999988 741581263.9999988 741581263.9999988 741581263.9999988 0.9999999999999984 0.9999999999999984
chair 567639199.0 741581263.9999988 693644834.1770496 670581184.8761846 670581184.8761861 670581184.8761846 1.3064306786889093 1.1813510872003479
cricket 455068243.0 741581263.9999988 648807055.0559447 606378757.5813816 606378757.58138 606378757.58138 1.6296045162615287 1.3325007115062082
pan4 391975461.0 741581263.9999988 606867627.2775673 548323164.9480711 545713400.8126369 545713400.8126382 1.891907371211686 1.3922131743156192
bull 432561701.0 741581264.0000007 648807055.0559464 606378757.58138 602917109.8280256 602917109.8280226 1.7143941830393363 1.3938291541627321
dart 364411109.0 741581264.0000043 606867627.2775687 548323164.9480711 545713400.8126382 545713400.8126382 2.0350127800302715 1.4975213085851293
K23 330673358.0 741581264.0000025 567639198.9999983 495825900.0000002 495825899.9999989 495825899.9999989 2.242639892385895 1.4994431453410255
K3u2K1c 309857805.0 741581263.9999988 567639198.9999969 495825899.99999774 495825899.9999989 495825900.0000014 2.39329541497268 1.6001723758418844
path5 495825900.0 741581263.9999988 648807055.0559464 606378757.58138 606378757.5813786 606378757.5813786 1.4956485008144973 1.2229670890152744
pan4c 397283861.0 741581264.0000025 606867627.2775702 548323164.9480726 548323164.9480711 548323164.9480711 1.8666282142279182 1.3801798129123375
butterfly 331365849.0 741581263.9999988 567639198.9999969 495825899.9999989 495825899.9999989 495825900.0000002 2.2379532056123224 1.496309597070156
cycle5 348018717.0 741581264.0000025 567639199.0000011 495825900.0000038 495825900.0000014 495825900.0000002 2.130866036150586 1.4247104416513328
house 324976671.0 741581264.0000025 567639198.9999998 495825899.99999774 495825899.9999989 495825900.0000014 2.2819523066626606 1.525727672925794
fan3 306468086.0 741581264.0000007 567639198.9999998 495825900.0000002 495825900.0000002 495825900.0000014 2.4197666833080973 1.6178712324388693
kite 360255317.0 741581264.0000025 606867627.2775673 548323164.9480726 545713400.8126395 545713400.8126369 2.0584880472423466 1.5147962432783104
clawuK1c 341766305.0 741581264.0000025 606867627.2775687 548323164.9480698 545713400.8126382 545713400.81263 2.1698489674106476 1.5967443040139082
P3u2K1c 291353085.0 741581264.0000025 567639198.9999998 495825900.0000002 495825899.9999989 495825900.0000026 2.5453008812314533 1.7018041871772274
P2uP3c 305655833.0 741581263.9999988 567639199.0000011 495825900.0000014 495825900.0000014 495825899.9999989 2.426196996541528 1.6221705803337276
wheel4 289478403.0 741581264.0000007 567639199.0000011 495825900.0000026 495825899.99999774 495825900.0000002 2.561784424380705 1.7128251878603882
K5_e 277259764.0 741581264.0000025 567639199.0000011 495825900.0000002 495825899.9999953 495825899.99999774 2.6746804271246605 1.7883081657676003
K5 265862757.0 741581263.9999988 567639198.9999998 495825900.0000014 495825900.0000002 495825899.9999989 2.7893386511447287 1.8649693759099886


==> fig54/CA-HepPh.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 30795430.0 30795430.00000008 30795430.00000008 30795430.00000008 30795430.00000008 30795430.00000008 1.0000000000000024 1.0000000000000024
K3 20154623.0 30795429.99999993 30795430.00000008 30795429.99999993 30795429.99999993 30795430.000000004 1.5279586226941546 1.5279586226941582
claw 7754261014.0 7754261013.99999 7754261013.99999 7754261013.99999 7754261013.99999 7754261013.99999 0.9999999999999988 0.9999999999999988
path4 6374261997.0 7754261013.99999 7263906528.267825 7244266730.617203 7244266730.617203 7244266730.617203 1.2164954966785924 1.1364871312203144
pan3 4853743649.0 7754261013.99999 6804560480.508478 6767814543.459161 6767814543.459161 6767814543.459127 1.5975835509148848 1.3943493997367324
cycle4 3956598986.0 7754261013.99999 6374261996.999995 6374261996.999995 6374261996.999995 6374261996.999995 1.9598299047837826 1.6110457540818859
fan2 3768210067.0 7754261013.99999 6374261996.999995 6374261996.999995 6374261996.999995 6374261996.999995 2.0578101740950503 1.6915888136976296
K4 3607221940.0 7754261013.99999 6374261996.999995 6374261996.999995 6374261996.999995 6374261996.999995 2.1496489938736594 1.7670833963157795
K14 2382113831950.0 2382113831949.9946 2382113831949.9946 2382113831949.9946 2382113831949.9946 2382113831950.0063 0.9999999999999978 1.0000000000000027
chair 1768944303031.0 2301047159176.6084 2195621867883.7874 2112629934747.3333 2094487591337.1816 2034911157389.8662 1.300802492895834 1.150353436172719
cricket 1407773655667.0 2301047159176.6196 2052760748893.859 1882290145295.6882 1854581408197.5984 1839519945797.2275 1.6345292085227925 1.3066872919465644
pan4 1087927188461.0 2301047159176.631 1897450791613.1992 1670890273792.9653 1605155581800.5103 1605155581800.5103 2.1150745965193964 1.4754255604836848
bull 1301466680597.0 2301047159176.631 2035292745183.9927 1877090604511.6096 1790807117239.6062 1738314669488.334 1.7680415438074144 1.3356582196103137
dart 1050090620045.0 2301047159176.6084 1897450791613.2085 1670890273792.9487 1605155581800.4944 1605155581800.5103 2.1912843665606694 1.5285876772537248
K23 860843716522.0 2301047159176.6084 1768944303030.995 1487341261175.9995 1487341261175.9995 1487341261175.9995 2.6730138293549386 1.7277715253416601
K3u2K1c 848263673591.0 2301047159176.6084 1768944303030.995 1487341261175.9922 1487341261175.9995 1487341261175.9995 2.71265554663618 1.7533949731450342
path5 1487341261176.0 2301047159176.6084 2035292745184.0027 1877090604511.6096 1841590528305.8535 1738314669488.3254 1.5470875576713534 1.1687396261123608
pan4c 1163330281672.0 2301047159176.6196 1897450791613.19 1670890273792.9487 1636665625501.0957 1607938783921.0505 1.977982689378147 1.382185961505305
butterfly 753250178321.0 2301047159176.6084 1768944303030.995 1487341261176.0068 1487341261175.9995 1487341261175.9995 3.0548245794055555 1.9745647647788067
cycle5 907634207507.0 2301047159176.597 1768944303031.0127 1487341261175.9995 1487341261175.9995 1487341261175.9995 2.535214230738269 1.6387011957837967
house 860407447218.0 2301047159176.6084 1768944303031.0127 1487341261175.9995 1487341261175.9995 1487341261175.9995 2.674369180109614 1.728647591306999
fan3 833367891660.0 2301047159176.6084 1768944303031.004 1487341261176.0142 1487341261175.9995 1487341261175.9995 2.7611420864716933 1.784735500444274
kite 1030979788265.0 2301047159176.6084 1897450791613.218 1670890273792.9653 1605155581800.5022 1605155581800.5103 2.231903268490802 1.5569224538356574
clawuK1c 998972655252.0 2301047159176.6084 1897450791613.2085 1670890273792.9817 1605155581800.5103 1605155581800.5103 2.3034135589989178 1.6068063258404155
P3u2K1c 809065930626.0 2301047159176.6084 1768944303030.995 1487341261175.9995 1487341261175.9849 1487341261175.9995 2.8440786740287223 1.8383437058401364
P2uP3c 818386144763.0 2301047159176.6084 1768944303031.0127 1487341261175.9995 1487341261175.9995 1487341261175.9995 2.8116888022865765 1.8174076756965687
wheel4 794635074227.0 2301047159176.6084 1768944303031.0212 1487341261175.9995 1487341261175.9995 1487341261175.9995 2.8957281572487927 1.8717286832862818
K5_e 786668932892.0 2301047159176.597 1768944303031.0127 1487341261175.9849 1487341261176.0215 1487341261175.9995 2.9250515216322936 1.8906825971989836
K5 779072476657.0 2301047159176.6084 1768944303031.0127 1487341261176.0068 1487341261176.0142 1487341261175.9995 2.9535726496851766 1.9091179649397716


==> fig54/CA-HepTh.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 651469.0 651468.9999999993 651468.9999999993 651468.9999999993 651468.9999999993 651468.9999999993 0.9999999999999989 0.9999999999999989
K3 171238.0 651468.9999999993 651468.9999999993 651468.9999999993 651468.9999999993 651469.0000000009 3.8044651304032944 3.8044651304033037
claw 14471231.0 14471230.999999948 14471230.999999948 14471230.999999948 14471230.999999948 14471230.999999948 0.9999999999999964 0.9999999999999964
path4 9855684.0 14471230.999999948 12732076.542921921 12464729.72158225 12464729.72158225 12464729.72158222 1.4683132089056374 1.2647249771382911
pan3 3289060.0 14471230.999999983 11201933.898700314 10736438.87186204 10736438.87186204 10736438.871862093 4.399807543796703 3.264287933896643
cycle4 3168715.0 14471230.999999983 9855683.999999976 9855684.0 9855684.0 9855684.000000024 4.56690835243939 3.1103093840878793
fan2 1903428.0 14471231.000000019 9855684.0 9855684.0 9855684.0 9855684.0 7.6027204601382445 5.177860155466873
K4 1583455.0 14471230.999999983 9855683.999999976 9855684.000000024 9855684.000000024 9855684.000000024 9.13902258037013 6.224164248431451
K14 443415181.0 443415181.0000003 443415181.0000003 443415181.0000003 443415181.0000003 443415181.0000003 1.0000000000000007 1.0000000000000007
chair 243230802.0 443415181.0000003 381603686.24045134 352423295.16390496 349103353.6143125 334672321.8853282 1.8230223201747298 1.3759454770260888
cricket 87336956.0 443415181.0000003 328408632.79397 280103578.53351164 275893658.72890073 275346764.74986446 5.077062463683761 3.152694773903781
pan4 73222900.0 443415180.9999992 281753952.5696645 222624371.83895656 208197271.93022844 208197271.93022844 6.055689968575394 2.8433355129369153
bull 75070288.0 443415181.0000003 327189006.8780144 280103578.53351164 258464826.67597443 252597492.9038708 5.906666842679494 3.364813158887452
dart 49250636.0 443415181.0000003 281753952.5696645 222624371.8389549 208197271.93022844 208197271.93022844 9.003237663773525 4.2273011851101465
K23 56001133.0 443415181.0000003 243230802.0000004 176940298.99999902 176940298.9999999 176940298.9999999 7.917968034682446 3.1595842712682245
K3u2K1c 40616974.0 443415181.0000003 243230802.0000004 176940298.9999999 176940298.9999999 176940299.00000033 10.91699201914944 4.3563141606757885
path5 176940299.0 443415181.0000003 328408632.79397 280103578.53351164 274851102.8195012 252597492.90387017 2.506015777671995 1.4275859955671837
pan4c 68720582.0 443415181.0000003 282628900.04067236 222624371.83895546 215883588.2841891 211411153.7290808 6.4524363457806615 3.07638770767513
butterfly 45414346.0 443415181.0000003 243230801.999998 176940299.00000033 176940298.9999999 176940298.99999946 9.763768942087161 3.896132270626543
cycle5 52787800.0 443415181.0000003 243230801.9999998 176940298.9999999 176940298.99999902 176940299.00000033 8.399955690519405 3.351916522378283
house 45037114.0 443415181.0000003 243230801.9999998 176940299.0000012 176940298.9999999 176940298.9999999 9.845550516402989 3.9287663725522
fan3 39731959.0 443415181.0000003 243230801.9999992 176940299.00000077 176940298.9999999 176940299.00000033 11.160164063392905 4.453349481207315
kite 47930612.0 443415181.0000003 281753952.56966305 222624371.83895546 208197271.93022895 208197271.93022794 9.251189636385204 4.3437223778871825
clawuK1c 42107043.0 443415181.0000003 281753952.56966305 222624371.83895546 208197271.93022844 208197271.93022844 10.530665404360033 4.944476199153392
P3u2K1c 37174188.0 443415181.0000003 243230801.9999998 176940298.9999999 176940298.9999986 176940298.9999999 11.928039450384237 4.759762311418878
P2uP3c 40856110.0 443415181.0000003 243230801.9999998 176940298.9999999 176940298.9999999 176940298.99999902 10.85309347855193 4.330816100700703
wheel4 37410246.0 443415180.9999992 243230801.9999998 176940299.00000033 176940298.9999999 176940298.9999999 11.852773729421592 4.729728294221854
K5_e 35265263.0 443415181.0000003 243230801.9999992 176940299.00000077 176940298.99999946 176940298.99999902 12.573709743778185 5.017410447215409
K5 33586460.0 443415181.0000003 243230801.9999998 176940299.00000077 176940299.00000077 176940298.9999999 13.202200559392097 5.26820328787255


==> fig54/Email-Enron.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 51501448.0 51501448.00000008 51501448.00000008 51501447.999999955 51501447.999999955 51501447.999999955 1.0000000000000016 0.9999999999999991
K3 4362264.0 51501447.99999983 41716934.54907346 41716934.54907346 41716934.54907346 41716934.54907346 11.806128193983636 9.563138441202426
claw 29611410084.0 29611410083.999966 29611410083.999966 29611410083.999966 29611410083.999966 29611410083.999966 0.9999999999999989 0.9999999999999989
path4 4733430782.0 19161341876.11762 13508696590.113874 11581586916.98772 10354433557.897285 9601451532.853762 4.048087477899369 2.0284339150718274
pan3 996134222.0 19161341876.117523 8619418443.813833 5442285207.019311 5404091478.950176 5369148634.63499 19.235702832943655 5.389985120534279
cycle4 392733066.0 19161341876.11762 4733430782.000006 4733430782.000006 4733430782.000006 4733430781.999959 48.78973413488341 12.05253947728445
fan2 150475368.0 19161341876.117523 4733430782.000006 4733430782.00003 4733430782.000006 4733430782.000006 127.33872746612936 31.456515740170882
K4 56199336.0 19161341876.11762 4733430782.000006 4733430781.999983 4733430782.000006 4733430782.000006 340.9531720466879 84.22574213332352
K14 27298546649452.0 27298546649451.81 27298546649451.94 27298546649451.94 27298546649451.94 27298546649451.81 0.999999999999993 0.999999999999993
chair 1947463795562.0 8862351765841.902 7675865292928.179 6263825324407.74 6263825324407.74 5629729109938.76 4.550714517023614 2.8908003952464387
cricket 572331195106.0 8862351765841.814 5432796732791.354 3577815718191.8403 3252377276312.9478 3068103190451.832 15.484656159971223 5.360712847189111
pan4 119127693710.0 7129062128378.532 2626869051249.2554 1223854893402.8257 1039955030444.9186 634922634778.4834 59.84386926631228 5.329765187296544
bull 234378844394.0 7129062128378.532 3543296172250.4526 2604454063422.493 2081772425212.39 1790005429318.0205 30.41683282811268 7.637231226846359
dart 55777514652.0 7129062128378.532 2626869051249.2554 1223854893402.8257 1039955030444.9136 634922634778.4834 127.81247376935443 11.383128824219082
K23 43553311594.0 7129062128378.567 1947463795561.997 575099719032.0004 575099719032.0004 575099719032.0004 163.6858798438804 13.204500369409967
K3u2K1c 11008361532.0 7129062128378.532 1947463795561.997 575099719032.0004 575099719032.0004 575099719032.0004 647.6042876730743 52.24208138152565
path5 575099719032.0 7129062128378.567 3543296172250.4526 2604454063422.493 2081772425212.3796 1790005429318.0205 12.39621911201436 3.1125131348193547
pan4c 99343084280.0 7129062128378.567 2260851161713.219 1223854893402.8198 1086499668117.8436 995940646573.3457 71.76203738838224 10.025264000927049
butterfly 22997666376.0 7129062128378.567 1442568649905.8816 575099719032.0032 567055992539.5079 559746534909.1326 309.99067521991464 24.339275375056104
cycle5 30837257430.0 7129062128378.497 1241566650016.2043 575099719032.0004 559124770946.157 559124770946.1515 231.18340353584736 18.131468799239176
house 13634298350.0 7129062128378.497 1241566650016.2104 575099719032.0004 559124770946.1515 559124770946.1515 522.877081414204 41.008694147150706
fan3 6591941176.0 7129062128378.532 1241566650016.2043 575099719032.0004 559124770946.1488 559124770946.1543 1081.4814541024862 84.81944180294279
kite 33224957016.0 7129062128378.567 2097436139336.826 1223854893402.8257 848321682095.6194 634922634778.4834 214.56949139002515 19.109810570190547
clawuK1c 16703589240.0 7129062128378.497 2097436139336.8362 1223854893402.8198 848321682095.6235 634922634778.4834 426.79821839168363 38.01114991848802
P3u2K1c 2991238568.0 7129062128378.497 1241566650016.2043 575099719031.9974 559124770946.146 559124770946.1543 2383.314458647518 186.92082167153788
P2uP3c 5365938274.0 7129062128378.532 1241566650016.2104 575099719032.0004 559124770946.1515 559124770946.1515 1328.5769914502248 104.19888235675808
wheel4 2242066376.0 7129062128378.567 1241566650016.2104 575099719032.0032 559124770946.1736 559124770946.1543 3179.6837973625484 249.37922308244558
K5_e 1272795840.0 7129062128378.567 1241566650016.186 575099719032.0004 559124770946.1433 559124770946.1515 5601.104202523609 439.2886536666803
K5 697122720.0 7129062128378.567 1241566650016.2043 575099719032.0004 559124770946.1515 559124770946.1488 10226.409101081324 802.0464043205317


==> fig54/Gowalla_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 582700734.0 582700733.9999993 582700733.9999993 582700733.9999993 582700733.9999993 582700733.9999993 0.9999999999999988 0.9999999999999988
K3 13638828.0 582700734.0000021 294329437.76078385 294329437.76078385 294329437.76078385 294329437.76078385 42.72366613905551 21.580258784756566
claw 4727133730750.0 4727133730749.993 4727133730749.993 4727133730749.993 4727133730749.993 4727133730749.993 0.9999999999999986 0.9999999999999986
path4 45578952262.0 486699335769.4785 269238182125.59045 243442534278.76895 196293921744.4974 184810533991.62918 10.678159799984007 4.054734144156909
pan3 7088149538.0 486699335769.4785 148940410201.47644 86119206746.32268 77064241622.37498 71417653679.84642 68.66380755093468 10.075641505159004
cycle4 2336722510.0 486699335769.47614 45578952262.000015 45578952262.000015 45578952262.000015 45578952261.999565 208.28289781377427 19.505504854318183
fan2 503692932.0 486699335769.47614 45578952262.000015 45578952262.000015 45578952262.000015 45578952262.000015 966.2619918785681 90.4895609335253
K4 146084448.0 486699335769.47614 45578952262.000015 45578952262.000015 45578952262.000015 45578952262.000015 3331.6300429836047 312.0041379216494
K14 5.960066106635787e+16 5.9600661066357864e+16 5.9600661066357864e+16 5.9600661066357864e+16 5.9600661066357864e+16 5.960066106635757e+16 0.9999999999999999 0.9999999999999949
chair 160512234054300.0 1107512480880031.4 1107512480880036.9 1038916047132986.1 1038916047132986.1 974052366845851.0 6.899863349390357 6.068399537173827
cricket 50728030709854.0 1107512480880031.4 840366168169437.8 696145708093622.6 696145708093622.6 642457529259519.4 21.8323570890146 12.664744131979896
pan4 5993867771756.0 406514407168143.2 124402106406635.05 35979151418748.984 29010907046087.65 13715347990372.5 67.82171757003046 2.2882299898241447
bull 4209339327502.0 406514407168139.2 124402106406635.05 101706183016529.81 66125373567548.87 58614879785394.54 96.5743969634736 13.924959530449422
dart 834939823168.0 406514407168141.2 124402106406635.05 35979151418748.984 29010907046087.36 13715347990372.5 486.8786898027088 16.426750299599505
K23 4845829041078.0 406514407168143.2 124402106406634.42 12727833239036.004 12727833239036.004 12727833239036.004 83.88954784044759 2.626554327679001
K3u2K1c 86468643912.0 406514407168141.2 124402106406635.05 12727833239036.004 12727833239036.004 12727833239035.941 4701.292731985654 147.1959390503358
path5 12727833239036.0 406514407168139.2 124402106406635.05 101706183016529.31 66125373567548.87 58614879785394.83 31.939011105312723 4.605252024014913
pan4c 667580828486.0 406514407168141.2 68818250858227.53 35979151418748.984 25960568318627.875 22650966341500.676 608.9366108521589 33.92992335155966
butterfly 119733916992.0 406514407168143.2 38069706277363.46 12727833239036.129 10192019660012.697 8753174587788.423 3395.1483203819716 73.10522204308462
cycle5 164694945860.0 406514407168141.2 21059857203148.652 12727833239036.004 8161425656607.118 8161425656607.118 2468.2870809751585 49.5548033607831
house 65126685984.0 406514407168143.2 21059857203148.758 12727833239036.066 8161425656607.118 8161425656607.038 6241.902240627039 125.31615164039049
fan3 25556912266.0 406514407168141.2 21059857203148.652 12727833239036.004 8161425656607.118 8161425656607.118 15906.2410567083 319.3431808843663
kite 197995845920.0 406514407168143.2 51184866871905.76 35979151418748.984 18861754605855.09 13715347990372.566 2053.1461419266084 69.27088761202717
clawuK1c 95354380932.0 406514407168139.2 51184866871905.26 35979151418748.63 18861754605855.18 13715347990372.5 4263.1959139668315 143.8355307466504
P3u2K1c 9832377720.0 406514407168139.2 21059857203148.652 12727833239035.941 8161425656607.118 8161425656607.078 41344.46608384967 830.0561562037996
P2uP3c 22667387306.0 406514407168141.2 21059857203148.86 12727833239035.941 8161425656606.958 8161425656607.118 17933.888969221338 360.05144953105423
wheel4 6923992260.0 406514407168139.2 21059857203148.758 12727833239035.879 8161425656607.038 8161425656607.118 58710.98520958474 1178.7167504151887
K5_e 3518420856.0 406514407168141.2 21059857203148.652 12727833239035.941 8161425656607.118 8161425656607.038 115538.88059607989 2319.6274665918017
K5 1748505000.0 406514407168141.2 21059857203148.758 12727833239035.941 8161425656607.078 8161425656607.038 232492.56202764143 4667.659318450355


==> fig54/HR_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 35769066.0 35769065.9999999 35769065.9999999 35769065.9999999 35769065.9999999 35769065.9999999 0.9999999999999973 0.9999999999999973
K3 3985992.0 35769065.9999999 35769065.99999999 35769065.9999999 35769065.9999999 35769065.9999999 8.973692370682105 8.973692370682105
claw 2213071736.0 2213071736.000012 2213071736.000012 2213071736.000012 2213071736.000012 2213071736.000012 1.0000000000000053 1.0000000000000053
path4 1467160660.0 2213071736.0000067 1929698913.2322133 1836768521.882415 1794127376.3514595 1771894332.6186328 1.5084044960693035 1.207703001400428
pan3 189796734.0 2213071735.9999957 1682610570.2565446 1524450630.360464 1524450630.360464 1524450630.360464 11.660220328132706 8.032017191404696
cycle4 160209744.0 2213071736.0000067 1467160659.9999988 1467160659.9999952 1467160659.9999952 1467160659.9999988 13.813590114718657 9.157749231532376
fan2 40241564.0 2213071735.9999905 1467160659.9999988 1467160659.9999988 1467160659.9999988 1467160660.0000024 54.994675057857854 36.45883793184585
K4 15215880.0 2213071736.0000014 1467160660.0000024 1467160659.9999988 1467160659.9999988 1467160660.0000024 145.44487311939903 96.42299098047582
K14 247723688706.0 247723688706.00128 247723688706.00006 247723688706.00006 247723688706.00006 247723688706.00006 1.000000000000005 1.0000000000000002
chair 98429008754.0 247723688706.00006 196678293543.08505 174316382472.0414 164168746657.39172 147457812902.8169 2.5167752052154335 1.4981133587492768
cricket 13275766726.0 247723688706.00006 155988976369.78958 122661669365.83061 109969643544.27707 103762028761.66673 18.659840430974448 7.815897258758954
pan4 8606156496.0 247723688706.00006 114598294622.18207 89271739991.08286 75276300518.78185 70276539064.40767 28.78447409376508 8.165844892208392
bull 9910692142.0 247723688706.00006 142088211851.6079 122661669365.83061 101320139050.11101 87774434086.87424 24.995599213114986 8.856539263781546
dart 2298371686.0 247723688706.00006 114598294622.18207 89271739991.08286 75276300518.78185 70276539064.40767 107.78225741943815 30.57666411942027
K23 3385292562.0 247723688706.00006 98429008753.99947 64970936742.00001 64970936742.00001 64970936742.00001 73.17644905693089 19.19211871709421
K3u2K1c 613853100.0 247723688706.00006 98429008753.99947 64970936742.00001 64970936742.00001 64970936742.00001 403.5553273348299 105.84118047461193
path5 64970936742.0 247723688706.00006 156151199560.6055 122661669365.83061 108796124907.71895 87774434086.87424 3.8128384956140065 1.3509799687116575
pan4c 8369427146.0 247723688706.00006 120745163392.16692 89271739991.08286 79431841734.51529 75516800810.30415 29.598643298352222 9.022935440258404
butterfly 1447397184.0 247723688706.00006 98429008753.99995 64970936742.00032 64970936742.00001 64970936742.00001 171.15114734533023 44.88811879711382
cycle5 3412767620.0 247723688706.00006 98429008753.99995 64970936741.99937 64970936742.00001 64970936742.00001 72.5873297830926 19.037609347102283
house 1326030140.0 247723688706.00006 98429008753.99995 64970936742.00001 64970936742.00001 64970936742.00001 186.81603172760467 48.99657615776366
fan3 502201570.0 247723688706.00006 98429008753.99995 64970936742.00001 64970936742.00001 64970936742.00001 493.27541669373926 129.37222944563874
kite 1999706818.0 247723688706.00006 114598294622.18207 89271739991.08241 72955279827.7827 70276539064.40767 123.88000404667324 35.143421241467045
clawuK1c 807726762.0 247723688706.00006 114598294622.18207 89271739991.08286 72955279827.7827 70276539064.40698 306.6924365519538 87.00533691665274
P3u2K1c 225044756.0 247723688705.99884 98429008753.99995 64970936742.00001 64970936742.00001 64970936742.00001 1100.7752107140805 288.7022914766341
P2uP3c 593522626.0 247723688706.00006 98429008754.00043 64970936742.00001 64970936742.00001 64970936741.99937 417.37867749965113 109.46665534870337
wheel4 237021512.0 247723688706.00006 98429008753.99995 64970936742.00001 64970936742.00001 64970936742.00064 1045.152765315243 274.1140928254674
K5_e 109537524.0 247723688705.99884 98429008753.99995 64970936742.00001 64970936742.00001 64970936741.99969 2261.5417955403013 593.1386283845496
K5 55193880.0 247723688706.00006 98429008753.99995 64970936742.00001 64970936742.00001 64970936742.00001 4488.245593641905 1177.1402326127463


==> fig54/HU_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 6779142.0 6779142.000000019 6779142.000000019 6779142.000000019 6779142.000000019 6779142.000000019 1.0000000000000027 1.0000000000000027
K3 588522.0 6779142.000000019 6779142.000000002 6779142.000000019 6779142.000000019 6779142.000000019 11.518927074943704 11.518927074943704
claw 152097088.0 152097088.00000042 152097088.00000042 152097088.00000042 152097088.00000042 152097088.00000042 1.0000000000000027 1.0000000000000027
path4 113245620.0 152097088.00000042 137854539.16620815 133823842.38543047 132497815.06947777 132386115.10039656 1.343072588591068 1.1690175311009516
pan3 11103616.0 152097088.00000003 124945679.2277809 117745980.71726777 117745980.71726747 117745980.71726747 13.69797802805861 10.604291495425226
cycle4 17237086.0 152097088.00000042 113245619.99999996 113245619.99999996 113245619.99999996 113245619.99999969 8.823828343143408 6.569881939441486
fan2 2431434.0 152097088.00000042 113245619.9999994 113245619.99999996 113245619.99999996 113245619.99999969 62.55447937307795 46.57565041864171
K4 853872.0 152097088.00000042 113245619.99999996 113245620.00000052 113245620.00000052 113245619.99999996 178.1263327524505 132.62599078081956
K14 4941135834.0 4941135833.999979 4941135834.000004 4941135833.999979 4941135833.999979 4941135834.000028 0.9999999999999958 1.0000000000000056
chair 2748662870.0 4941135834.000028 4267273352.3081083 3963231651.5651445 3832598183.888232 3574114561.5360537 1.797650736992721 1.300310271057743
cricket 284293240.0 4941135834.000004 3685310923.455729 3178865275.446597 3000034397.872497 2923967766.9405594 17.380419717331314 10.285041483717865
pan4 350539196.0 4941135834.000004 3101935620.493099 2549733482.1318398 2286108778.1922045 2250254730.6833954 14.095815504751725 6.419409744647772
bull 231202060.0 4941135834.000004 3573354508.4011106 3178865275.4466047 2788654093.616208 2585295229.304176 21.37150436289367 11.181973159340258
dart 54543116.0 4941135833.999979 3101935620.493099 2549733482.131846 2286108778.192193 2250254730.6833844 90.5913742441847 41.25643886358426
K23 185207952.0 4941135834.000028 2748662869.999992 2045113670.000002 2045113670.000002 2045113670.000012 26.67885358399745 11.04225627417991
K3u2K1c 15529578.0 4941135834.000028 2748662869.9999847 2045113670.000002 2045113670.000002 2045113670.000007 318.17579550455446 131.6915160218782
path5 2045113670.0 4941135834.000004 3685310923.455756 3178865275.4466205 2972759570.3946176 2585295229.3041697 2.416069046176785 1.264132780112985
pan4c 200493244.0 4941135834.000004 3182715397.221085 2549733482.131852 2380912043.2503276 2299396141.258767 24.64489942613729 11.4686963779127
butterfly 32048260.0 4941135834.000004 2748662869.9999847 2045113670.000002 2045113670.000002 2045113670.000002 154.1779751537214 63.81356335726189
cycle5 91017590.0 4941135834.000004 2748662869.9999986 2045113669.999997 2045113670.000002 2045113670.000002 54.28770234412935 22.46943332601975
house 40375970.0 4941135834.000028 2748662870.0000052 2045113670.000002 2045113669.999997 2045113670.000002 122.37813318169266 50.65175325818802
fan3 13087632.0 4941135834.000028 2748662869.9999986 2045113670.000002 2045113670.000012 2045113670.000007 377.54238765271117 156.26307876016128
kite 49775590.0 4941135833.999979 3101935620.4930916 2549733482.131846 2255955453.6292896 2250254730.6833844 99.26825245064857 45.207997146460436
clawuK1c 19084050.0 4941135834.000028 3101935620.493099 2549733482.1318398 2255955453.629273 2250254730.683429 258.9144250827276 117.91285029558343
P3u2K1c 5973820.0 4941135834.000004 2748662869.999992 2045113669.999997 2045113670.000002 2045113669.999987 827.1316902752349 342.34604825722687
P2uP3c 21271744.0 4941135834.000004 2748662869.999992 2045113670.000017 2045113670.000007 2045113670.000017 232.28635291962914 96.14226600320204
wheel4 7856818.0 4941135834.000004 2748662869.9999986 2045113670.000002 2045113670.000002 2045113669.999992 628.8978354850531 260.2979565009641
K5_e 3213672.0 4941135833.999955 2748662870.0000052 2045113670.000002 2045113670.000002 2045113670.000012 1537.5358263070889 636.379092203564
K5 1552920.0 4941135833.999979 2748662870.000012 2045113670.0000272 2045113670.000017 2045113669.999997 3181.8354029827547 1316.9472155680892


==> fig54/RO_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 2785920.0 2785919.999999995 2785919.999999995 2785919.999999995 2785919.999999995 2785919.999999995 0.9999999999999981 0.9999999999999981
K3 190746.0 2785919.999999995 2785919.999999995 2785920.000000009 2785920.000000009 2785919.999999995 14.605391462992644 14.605391462992644
claw 55021764.0 55021764.000000216 55021764.000000216 55021764.000000216 55021764.000000216 55021764.000000216 1.000000000000004 1.000000000000004
path4 33597960.0 55021763.99999995 46679619.72584738 44289939.74756392 43254706.39430371 42979840.56281992 1.6376519288671083 1.2792395896304394
pan3 2931808.0 55021763.99999995 39602272.61615471 35651324.49848107 35651324.49848107 35651324.4984809 18.767178478263226 12.160183920120588
cycle4 6457764.0 55021763.99999995 33597960.000000045 33597959.99999996 33597959.99999996 33597959.99999996 8.5202500432038 5.202723419437434
fan2 564146.0 55021764.00000008 33597959.99999988 33597959.99999996 33597959.99999996 33597959.99999988 97.5310717438395 59.55543423156396
K4 132960.0 55021764.00000008 33597960.000000045 33597959.99999996 33597959.99999996 33597959.99999996 413.8219314079428 252.69223826714773
K14 1912615944.0 1912615943.999999 1912615943.999999 1912615943.999999 1912615943.999999 1912615943.9999943 0.9999999999999996 0.999999999999997
chair 712588644.0 1912615943.9999943 1494275077.740798 1336646308.0731657 1271017255.033738 1126145136.1808927 2.6840393263409825 1.5803579606032743
cricket 74814408.0 1912615944.0000038 1167436680.0935042 934125514.5814158 858786763.5916251 824475324.5740981 25.564807570221017 11.020274658513612
pan4 107466762.0 1912615943.999999 859560281.463619 652820773.694326 544869605.6858187 517954069.2513567 17.797278976359213 4.8196675847678065
bull 51397080.0 1912615944.0000086 1087230439.2235882 934125514.5814135 751975297.925891 663072412.2750902 37.21254094590604 12.900974379771968
dart 10865358.0 1912615944.0000038 859560281.4636168 652820773.6943244 544869605.6858147 517954069.2513567 176.0288012599312 47.67022579940364
K23 63621996.0 1912615943.999999 712588643.9999965 456228799.9999997 456228799.99999857 456228799.9999997 30.062180758994092 7.170928746089634
K3u2K1c 2654574.0 1912615943.999999 712588643.9999982 456228800.00000197 456228800.00000197 456228799.9999997 720.4982584776311 171.86516555952093
path5 456228800.0 1912615943.999999 1167436680.0935042 934125514.5814089 844646761.2389092 663072412.2750936 4.192229740866861 1.4533769290213454
pan4c 38569536.0 1912615944.0000038 908185274.9609927 652820773.694326 583865871.4134519 550011573.4831147 49.58877244465694 14.26025901590091
butterfly 5569316.0 1912615944.0000086 712588644.0000018 456228800.00000083 456228800.00000083 456228799.99999857 343.4202591485218 81.91828224507256
cycle5 21804210.0 1912615943.999999 712588644.0 456228799.9999997 456228799.99999744 456228800.00000083 87.71773634541215 20.923885800035904
house 8733000.0 1912615943.9999943 712588644.0000018 456228799.9999997 456228799.9999997 456228800.00000197 219.0101848162137 52.24193289820245
fan3 1993000.0 1912615944.0000038 712588643.9999982 456228799.9999997 456228799.9999997 456228799.9999997 959.6668058203733 228.9156046161564
kite 8874024.0 1912615943.999999 859560281.4636148 652820773.694326 527955057.37530386 517954069.2513567 215.52972405754133 58.36744066179635
clawuK1c 2338032.0 1912615944.0000086 859560281.4636211 652820773.694326 527955057.3753064 517954069.2513567 818.0452380463606 221.5342087924189
P3u2K1c 646996.0 1912615944.0000038 712588643.9999982 456228800.00000083 456228800.00000083 456228799.99999857 2956.148019462259 705.1493363173785
P2uP3c 4392720.0 1912615943.9999943 712588644.0000035 456228799.9999997 456228799.9999997 456228800.00000083 435.4058405725824 103.86020506656487
wheel4 1236570.0 1912615944.0000038 712588644.0 456228800.00000197 456228799.9999997 456228800.00000083 1546.7106140372189 368.94700663933367
K5_e 295236.0 1912615944.0000038 712588644.0000018 456228799.99999857 456228799.99999857 456228799.9999997 6478.261268950954 1545.3020634339975
K5 88680.0 1912615944.0000086 712588644.0000018 456228799.9999997 456228800.00000423 456228799.9999997 21567.61326116383 5144.663960306718


==> fig54/_average.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 15611024.774381805 15611024.774381805 15611024.774381805 15611024.774381805 15611024.774381805 15611024.774381805 1.0 1.0
K3 1632480.6790558484 15529196.158263795 12254225.859746959 12254225.859746959 12183949.636824815 12183262.67573718 9.512637029949516 7.463036366705067
claw 3785416617.5758715 3785416617.5758905 3785416617.5758905 3785416617.5758905 3785416617.5758905 3785416617.5758905 1.000000000000005 1.000000000000005
path4 758402084.6730672 2318132905.311438 1700840712.6338565 1575510229.14991 1444106047.8908215 1402649194.7691007 3.0566014415832483 1.8494796139356027
pan3 186004078.46016657 2318132905.311444 1216851590.5437365 962772545.6687005 933318376.5379101 911590726.1622784 12.462806861559653 4.900917946041161
cycle4 139479386.4154261 2318132905.311438 758402084.6730672 758402084.6730672 749728373.6704274 749643832.9894589 16.619896064118745 5.374585107197962
fan2 47013874.98952067 2318132905.311438 758402084.6730672 758402084.6730672 749728373.6704274 749643832.9894608 49.30742053974804 15.945161575312722
K4 17798824.504135713 2318132905.311438 758402084.6730672 758402084.6730672 749728373.6704274 749643832.9894608 130.2407866751425 42.117603486414204
K14 1554991886701.6394 1554991886701.6472 1554991886701.6472 1554991886701.6472 1554991886701.6472 1554991886701.6472 1.000000000000005 1.000000000000005
chair 149100925914.61148 511927413148.4169 439329735192.2012 389767910255.5722 381078457295.9773 348891625726.0664 3.433428800043752 2.339969544695336
cricket 48931735547.68077 511927413148.4169 339880693943.66156 269946443723.4648 251178438128.3803 241704075542.82727 10.46207348704354 4.939617874524448
pan4 22010478822.673325 444722959220.89594 176024949026.35022 105652793643.60986 89091603015.3835 67441195113.91446 20.205056091863852 3.0640494310574593
bull 22684230998.34164 444722959220.89594 218821583059.1066 183717150054.64868 143463313740.01093 128702973029.92062 19.604938745924777 5.673675825260712
dart 8628617187.213333 444722959220.89594 176024949026.35022 105652793643.61038 89091603015.3835 67441195113.91512 51.54046698003091 7.815991096911287
K23 12481452095.829477 444722959220.89594 146040499910.3261 60759231249.66146 60759231249.66146 60759231249.66146 35.63070673239171 4.867961739000177
K3u2K1c 3281781892.8124976 444722959220.89594 146040499910.3261 60759231249.66146 60759231249.66176 60759231249.66146 135.51264945269318 18.514097899903582
path5 58912182625.99343 444722959220.89594 226209506490.46777 183717150054.6478 153542069824.13312 128721867613.96478 7.548913304472848 2.18497875780908
pan4c 9684584951.134962 442391846123.9121 154137038045.50067 104909831293.10114 89745804391.55087 83046971872.1373 45.68000057370213 8.575170984731235
butterfly 3217356066.683637 442391846123.9099 109067851299.87138 59907704308.895836 56298252748.592896 53707517580.12147 137.50167434216112 16.6930599122284
cycle5 5213641808.119104 442391846123.9099 94232228721.51057 59486426581.42724 52164801913.32419 52155978870.79144 84.85275022825343 10.003751847618288
house 2754082500.241711 442391846123.9099 94232228721.51012 59486426581.42695 52164801913.32419 52155978870.79119 160.63129774982542 18.937696625360257
fan3 1407239408.5250952 442391846123.9121 94232228721.51057 59486426581.42695 52164801913.32445 52155978870.79144 314.36857399237834 37.0626195904045
kite 4184529892.0747476 442391846123.9099 141823379597.03915 104540311643.28334 75641954221.05562 66831461603.9462 105.72079959609655 15.971079984521328
clawuK1c 2309655948.469488 442391846123.9099 141823379597.03915 104540311643.28284 75641954221.05562 66831461603.9462 191.5401496993803 28.935678341283946
P3u2K1c 765469201.8996574 442391846123.9099 94232228721.51105 59486426581.42666 52164801913.32419 52155978870.79144 577.9355263752356 68.13595993327552
P2uP3c 1467937991.4767656 442391846123.9121 94232228721.51057 59486426581.42695 52164801913.32445 52155978870.79144 301.36957330115825 35.53009675723551
wheel4 707007766.2929876 442391846123.9099 94232228721.51012 59486426581.42695 52164801913.32419 52155978870.79144 625.724167703952 73.77002256178575
K5_e 405332368.88383645 442391846123.9099 94232228721.51012 59486426581.42666 52164801913.32419 52155978870.79119 1091.4298488969043 128.67459614541292
K5 231819046.4422062 442391846123.9099 94232228721.51012 59486426581.42695 52164801913.32445 52155978870.79119 1908.3498656103768 224.98573638035376


==> fig54/artist_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 256660726.0 256660725.99999988 256660725.99999988 256660725.99999988 256660725.99999988 256660725.99999988 0.9999999999999996 0.9999999999999996
K3 13663659.0 256660725.99999988 251933914.88733536 251933914.88733536 251933914.88733536 251933914.88733536 18.78418701754778 18.43824665759994
claw 117141629862.0 117141629862.00012 117141629862.00012 117141629862.00012 117141629862.00012 117141629862.00012 1.000000000000001 1.000000000000001
path4 38739533953.0 117141629861.99954 81007576351.42409 70073002958.97595 63520761012.65279 60197206937.13264 3.0238265128361994 1.5538960022122557
pan3 3236210808.0 117141629862.0007 56019601520.505295 41917000382.12862 41625445010.635956 41625445010.635956 36.19715674035309 12.862402198193251
cycle4 3799126684.0 117141629861.99954 38739533952.99976 38739533952.999954 38739533952.999954 38739533952.999954 30.833830931550885 10.196957662967986
fan2 489142157.0 117141629861.99954 38739533952.999954 38739533952.999954 38739533952.999954 38739533952.999954 239.48381505378924 79.19892693485414
K4 107651770.0 117141629861.99954 38739533952.999954 38739533952.999954 38739533952.999954 38739533952.999954 1088.1533100849113 359.85970275268073
K14 90415117173970.0 90415117173970.02 90415117173970.02 90415117173970.02 90415117173970.02 90415117173970.47 1.0000000000000002 1.000000000000005
chair 15598024624359.0 68531316995269.74 54095062793100.59 45048481532883.086 42769143305170.64 35728695234898.125 4.393589486212651 2.2905910264496967
cricket 1553110041212.0 68531316995269.74 36951292957608.73 24878890699667.38 21389556163886.78 19894223691408.977 44.125216614909 12.809281482646346
pan4 1254425719369.0 68531316995269.74 21603298274368.242 12653552430822.695 9716796621386.496 7255349578859.679 54.63162619923187 5.783801676602468
bull 841715428649.0 68531316995270.414 31691581420349.41 23388585816387.73 17186985645295.383 14118652976271.762 81.41862993442687 16.77366541674659
dart 179487672652.0 68531316995269.74 21603298274368.137 12653552430822.695 9716796621386.543 7255349578859.679 381.8162884542038 40.42255087304367
K23 397380268288.0 68531316995269.74 15598024624358.977 6845749049409.966 6845749049410.0 6845749049410.0 172.45777524515108 17.22719922381392
K3u2K1c 52828104429.0 68531316995269.74 15598024624358.977 6845749049409.966 6845749049410.033 6845749049409.966 1297.2511078336072 129.58536224994646
path5 6845749049410.0 68531316995269.74 33567368796408.746 23388585816387.613 20231125902747.137 14118652976271.762 10.010784283887254 2.062397098457557
pan4c 508337556629.0 68531316995269.4 22514782953574.562 12653552430822.818 10545982361182.938 9762831915138.777 134.81458550835663 19.205411419687774
butterfly 68600956467.0 68531316995269.74 15101435400584.918 6845749049410.0 6750848481327.363 6750848481327.363 998.9848615046095 98.40749792715806
cycle5 252264976696.0 68531316995270.08 14620655926000.441 6845749049409.966 6657263491387.806 6657263491387.772 271.66401730770554 26.389963357498974
house 74861738095.0 68531316995269.74 14620655926000.441 6845749049410.0 6657263491387.772 6657263491387.772 915.4384968767769 88.92745026758081
fan3 19383775288.0 68531316995269.74 14620655926000.37 6845749049409.966 6657263491387.772 6657263491387.74 3535.498940585415 343.44514381102437
kite 108769194847.0 68531316995269.74 21142312138722.492 12653552430822.695 8524646856185.294 7255349578859.644 630.0618211955067 66.70408463596121
clawuK1c 28886740929.0 68531316995270.414 21142312138722.492 12653552430822.818 8524646856185.294 7255349578859.571 2372.4142908233166 251.16539095539764
P3u2K1c 6461949877.0 68531316995269.4 14620655926000.37 6845749049409.966 6657263491387.772 6657263491387.772 10605.361895361139 1030.2251825076748
P2uP3c 24576715394.0 68531316995269.74 14620655926000.297 6845749049410.0 6657263491387.806 6657263491387.806 2788.4652565086276 270.8768598513806
wheel4 6742167751.0 68531316995269.06 14620655926000.37 6845749049410.0 6657263491387.806 6657263491387.772 10164.58200481655 987.4069790684703
K5_e 2236587574.0 68531316995269.74 14620655926000.37 6845749049410.0 6657263491387.478 6657263491387.871 30641.016605804383 2976.52708473282
K5 861784261.0 68531316995269.74 14620655926000.37 6845749049410.0 6657263491387.772 6657263491387.772 79522.59062581063 7724.976879553121


==> fig54/as20000102.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 4166041.0 4166041.0000000014 4166041.0000000014 4166041.0000000014 4166041.0000000014 4166041.0000000014 1.0000000000000004 1.0000000000000004
K3 72096.0 4166041.0000000014 1403104.0970690674 1403104.0970690674 1378063.3558480814 1378063.355848085 57.78463437638706 19.114283120396205
claw 4072439905.0 4072439904.9999905 4072439904.9999905 4072439904.9999905 4072439904.9999905 4072439904.9999905 0.9999999999999977 0.9999999999999977
path4 74383236.0 670344503.8858005 386894278.0300178 386894278.0300178 317115378.8113357 317115378.8113357 9.012037388179785 4.263264088313336
pan3 20785623.0 670344503.8858005 223298888.11599672 173655180.9642791 150670539.92185324 134803046.7765522 32.250392681797436 6.485398430278091
cycle4 10700155.0 670344503.8858005 74383236.00000075 74383236.0 71751940.63291186 71751940.63291186 62.648111535375 6.7056917056726615
fan2 4711252.0 670344503.8858021 74383236.00000037 74383236.0 71751940.63291204 71751940.63291204 142.2858518045314 15.229909296491048
K4 304009.0 670344503.8858005 74383236.0 74383236.0 71751940.63291204 71751940.6329122 2205.015324828543 236.0191330944551
K14 5143455779821.0 5143455779821.009 5143455779821.009 5143455779821.009 5143455779821.009 5143455779821.009 1.0000000000000018 1.0000000000000018
chair 41714847052.0 110262607146.99991 110262607147.00046 110262607146.99991 110262607146.99991 110262607147.00046 2.6432461087427965 2.6432461087428094
cricket 20893977963.0 110262607146.99991 110262607146.99991 110262607146.99991 110262607146.99991 110262607147.00046 5.277243392438621 5.277243392438647
pan4 5083705212.0 107863017644.3057 35930319066.07953 16899140895.170387 13851270930.76919 8194867441.232491 21.217402100675876 1.61198714313502
bull 7191045012.0 107863017644.3057 35930319066.079346 35930319066.07953 24138543878.62629 24138543878.626526 14.999630438178336 3.356750491527382
dart 4776490301.0 107863017644.3057 35930319066.079346 16899140895.170387 13851270930.769121 8194867441.232491 22.582065668954385 1.715667137336555
K23 4280450083.0 107863017644.30518 35930319066.07917 7948188895.000004 7948188895.000004 7948188895.000004 25.198989721358508 1.8568582137113556
K3u2K1c 4078642104.0 107863017644.3057 35930319066.079346 7948188894.999965 7948188894.999965 7948188895.000082 26.445815762682987 1.9487340865738492
path5 7948188895.0 107863017644.3057 35930319066.07953 35930319066.07917 24138543878.626526 24138543878.626408 13.570766758218282 3.036986689359049
pan4c 341465957.0 107863017644.3057 17392899032.4355 16127108654.318731 11468909053.709946 10261089423.620325 315.88219977169115 30.05010957394012
butterfly 108416356.0 107863017644.3057 11968771654.873423 7238556191.774502 5449205036.710589 4361901724.020762 994.8961727168333 40.23287523167411
cycle5 138927153.0 107863017644.3057 6907864898.534688 6907864898.534688 3735924740.1369033 3735924740.1369033 776.3998276442453 26.891249546709584
house 82285516.0 107863017644.3057 6907864898.534722 6907864898.534688 3735924740.136922 3735924740.136894 1310.8384426282955 45.4019725675281
fan3 51719497.0 107863017644.3057 6907864898.534688 6907864898.534688 3735924740.136894 3735924740.136894 2085.5387987301133 72.23435951314248
kite 186221224.0 107863017644.3057 15754421280.063728 15754421280.063728 8797714834.83997 7921006006.060356 579.2197867000685 42.53546312240089
clawuK1c 109538451.0 107863017644.3057 15754421280.063574 15754421280.063574 8797714834.83997 7921006006.060356 984.704609747546 72.31256178764438
P3u2K1c 27746594.0 107863017644.3057 6907864898.534688 6907864898.534722 3735924740.1369033 3735924740.1368666 3887.432729375926 134.64444465280556
P2uP3c 38248453.0 107863017644.3057 6907864898.534688 6907864898.534688 3735924740.1369033 3735924740.1368756 2820.0622295575117 97.67518545486992
wheel4 15492600.0 107863017644.30464 6907864898.534722 6907864898.534756 3735924740.136885 3735924740.1369033 6962.228266676003 241.14252869995374
K5_e 8224511.0 107863017644.3057 6907864898.534722 6907864898.534688 3735924740.136894 3735924740.1368666 13114.82441257671 454.24277992173234
K5 1698858.0 107863017644.3057 6907864898.534688 6907864898.534722 3735924740.1369033 3735924740.136885 63491.48524732832 2199.0800526806156


==> fig54/athletes_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 6676421.0 6676420.999999994 6676420.999999994 6676420.999999994 6676420.999999994 6676420.999999994 0.9999999999999991 0.9999999999999991
K3 842429.0 6676421.00000001 6509923.9386528395 6509923.9386528395 6509923.9386528395 6509923.9386528395 7.925203192197811 7.727563911798905
claw 726534155.0 726534154.9999996 726534154.9999996 726534154.9999996 726534154.9999996 726534154.9999996 0.9999999999999996 0.9999999999999996
path4 244022305.0 726534154.9999996 505026149.1034343 438001216.4016208 402439322.72214 383060962.4818298 2.9773268267423325 1.569778477757719
pan3 43718099.0 726534155.0000014 351052196.9586491 264055122.87209615 264055122.87209615 264055122.87209487 16.61861269402408 6.039949789950722
cycle4 36011425.0 726534154.9999996 244022305.0000002 244022304.9999996 244022304.9999996 244022305.0000008 20.175101512922627 6.776246843883595
fan2 11639637.0 726534154.9999996 244022305.0000002 244022305.00000143 244022305.00000143 244022304.99999902 62.418970196407294 20.964769348047454
K4 6267813.0 726534154.9999996 244022305.0000008 244022304.9999996 244022304.9999996 244022305.00000143 115.91509749892022 38.93260775329472
K14 160556637641.0 160556637640.99887 160556637640.99966 160556637640.99966 160556637640.99966 160556637640.99887 0.999999999999993 0.999999999999993
chair 24118994275.0 119280663053.06322 92325224732.5223 76111795407.84856 71976830150.16957 59403245126.86144 4.945507333060769 2.4629238039346664
cricket 5663119339.0 119280663053.06322 61475591081.106804 40514035133.94367 34125735096.616245 31284724301.301632 21.062714011978763 5.524291901435706
pan4 2450583355.0 119280663053.06322 33588606579.436077 19994261338.73155 15043008043.174055 11587878593.850647 48.67439534741442 4.728620461004742
bull 2546428923.0 119280663053.06322 50632946077.58028 38279411118.002266 27466255688.755024 21978197746.59302 46.84232965455648 8.630988105766587
dart 798760567.0 119280663053.06322 33588606579.43591 19994261338.731747 15043008043.174055 11587878593.85059 149.3321878683368 14.507324312932175
K23 1222589771.0 119280663053.06322 24118994275.000015 10443485801.000023 10443485800.999971 10443485801.000074 97.56393017708572 8.542101405329094
K3u2K1c 297681095.0 119280663053.06322 24118994275.000015 10443485801.000074 10443485801.000023 10443485801.000023 400.699490349104 35.082798257645564
path5 10443485801.0 119280663053.06322 54807704682.32524 38279411118.00246 32266894440.39204 21978197746.59302 11.421537341645227 2.104488689445868
pan4c 1610520441.0 119280663053.06322 35917771895.019905 19994261338.731647 16678465309.664434 15150214391.160072 74.06342696215627 9.407030178240422
butterfly 437293765.0 119280663053.06322 23538412078.744175 10443485801.000023 10443485801.000023 10443485801.000074 272.7700978152826 23.882082565252386
cycle5 754991027.0 119280663053.06322 22971805410.769512 10443485801.000074 10443485800.999971 10443485800.999971 157.98951085158157 13.832595921699571
house 395519671.0 119280663053.06262 22971805410.769512 10443485801.000074 10443485801.000074 10443485801.000023 301.5795971701813 26.404466242084894
fan3 222063021.0 119280663053.06262 22971805410.769512 10443485801.000074 10443485801.000023 10443485801.000023 537.1477993765681 47.02937820971112
kite 543877851.0 119280663053.06322 33047400144.660023 19994261338.731647 13436974041.071445 11587878593.850647 219.3151694516481 21.30603144170077
clawuK1c 302072945.0 119280663053.06322 33047400144.65986 19994261338.731647 13436974041.071445 11587878593.850647 394.8737052669951 38.36119316759946
P3u2K1c 156515201.0 119280663053.0638 22971805410.769512 10443485800.999971 10443485801.000074 10443485801.000074 762.1027369288163 66.72505759360763
P2uP3c 243406555.0 119280663053.06322 22971805410.769512 10443485801.000023 10443485801.000074 10443485800.999971 490.04704517124947 42.90552405624397
wheel4 158652989.0 119280663053.06322 22971805410.769512 10443485801.000074 10443485801.000023 10443485800.999971 751.8336956958511 65.8259631087062
K5_e 123420293.0 119280663053.06322 22971805410.769627 10443485801.000074 10443485800.999971 10443485800.999971 966.4590818388612 84.61725010651183
K5 103781127.0 119280663053.06262 22971805410.769512 10443485801.000023 10443485801.000023 10443485801.000023 1149.348311211369 100.62991319221291


==> fig54/com-amazon.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 21356116.0 21356115.99999999 21356115.99999999 21356115.99999999 21356115.99999999 21356115.99999999 0.9999999999999994 0.9999999999999994
K3 4002774.0 21356115.99999999 19570339.24264288 19570339.24264288 19570339.24264288 19570339.24264288 5.335328949373607 4.889194154514564
claw 917308218.0 917308217.9999986 917308218.0000031 917308218.0000031 917308218.0000031 917308218.0000031 0.9999999999999984 1.0000000000000033
path4 206831062.0 917308217.9999986 558318617.8016804 489280683.91171205 436147318.1331285 434799050.1471249 4.435060232877393 2.1021941576025216
pan3 56977336.0 917308218.0000031 339820000.3741602 260976172.40480438 255208028.02298844 255208028.02298906 16.09952802988197 4.479114783867555
cycle4 65863072.0 917308217.9999986 206831061.99999943 206831061.99999943 206831061.99999943 206831061.99999842 13.927504292541936 3.140319085025345
fan2 18125538.0 917308217.9999986 206831062.0000015 206831062.00000098 206831061.99999943 206831061.99999994 50.60860637626307 11.411030227075187
K4 6623064.0 917308217.9999986 206831061.99999994 206831061.99999994 206831061.99999893 206831061.99999943 138.5020917810848 31.228908855478284
K14 166620159424.0 166620159424.0009 166620159424.00006 166620159423.99924 166620159423.99924 166620159423.99924 1.0000000000000053 0.9999999999999954
chair 7263965196.0 159640877152.23593 70941258864.14807 61974855109.2742 55431479862.62986 38405305483.4886 21.97709829889388 5.287099324847674
cricket 2324389356.0 159640877152.23593 32516405049.795837 23051728428.86085 19391626002.605686 18438392815.969482 68.68078135883356 7.9325749657104705
pan4 1597061288.0 159640877152.23593 12064671102.753023 8574157738.989789 4936606941.0710535 4195929712.4131207 99.95914267770789 2.6272815852093467
bull 1057165480.0 159640877152.2375 24985876653.9542 23051728428.86108 11884693642.538803 8852275105.1194 151.0084089694619 8.373594553162482
dart 415380054.0 159640877152.2367 12064671102.752787 8574157738.989789 4936606941.0710535 4195929712.4131417 384.3248504951966 10.10142319547472
K23 1156030258.0 159640877152.23514 7263965196.000024 3189183022.0 3189183022.0 3189183022.0 138.09403001996088 2.758736633345111
K3u2K1c 167751738.0 159640877152.2367 7263965195.999989 3189183022.0 3189183022.0 3189183022.0000076 951.6496166032967 19.011326261192046
path5 3189183022.0 159640877152.23593 30204401595.98771 23051728428.860966 18441039609.991745 8852275105.1194 50.05698200792564 2.7757187480472547
pan4c 550741574.0 159640877152.23593 13966109728.675892 8574157738.989789 6160328082.13357 5195898363.462519 289.86531013588586 9.434367421593125
butterfly 193142388.0 159640877152.23593 7263965195.999989 3189183021.999992 3049765114.938619 3049765114.938612 826.5450106800788 15.790242351868468
cycle5 406881190.0 159640877152.2367 7263965195.999916 3189183022.0 2916441982.8322253 2916441982.832218 392.3525615726711 7.167797515614369
house 216669412.0 159640877152.23593 7263965195.999989 3189183021.999992 2916441982.8322396 2916441982.8322396 736.7947126391608 13.460330906479035
fan3 88160764.0 159640877152.2375 7263965196.000132 3189183021.999992 2916441982.8322253 2916441982.832218 1810.7928052011605 33.080951780683506
kite 229784420.0 159640877152.2367 12064671102.752846 8574157738.989789 4235084340.442223 4195929712.4131207 694.7419548820442 18.2602881101039
clawuK1c 102976410.0 159640877152.2367 12064671102.752726 8574157738.989746 4235084340.442213 4195929712.413131 1550.2664848409136 40.74651381236859
P3u2K1c 40478788.0 159640877152.2367 7263965196.000024 3189183022.0000076 2916441982.8322396 2916441982.8322396 3943.815638754715 72.04864885856364
P2uP3c 122767080.0 159640877152.2367 7263965196.000024 3189183021.999976 2916441982.8322253 2916441982.832218 1300.355739928299 23.755895984755995
wheel4 52990790.0 159640877152.2367 7263965195.999989 3189183022.0000076 2916441982.8322325 2916441982.832254 3012.6155347417293 55.03677116027623
K5_e 19922484.0 159640877152.23593 7263965195.999952 3189183022.0 2916441982.832189 2916441982.8322253 8013.101034601706 146.38947547064038
K5 7386120.0 159640877152.23514 7263965195.999989 3189183022.0 2916441982.832261 2916441982.832218 21613.631670245697 394.85440025781037


==> fig54/com-dblp.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 45661510.0 45661510.00000005 45661510.00000005 45661510.00000005 45661510.00000005 45661510.00000005 1.000000000000001 1.000000000000001
K3 13346310.0 45661510.00000005 45661510.00000005 45661510.00000005 45661510.00000005 45661510.00000005 3.421283485847403 3.421283485847403
claw 2722193972.0 2722193972.0000014 2722193972.0000014 2722193972.0000014 2722193972.0000014 2722193972.0000014 1.0000000000000004 1.0000000000000004
path4 1453845122.0 2722193971.9999948 2208608604.745635 2208608604.7456293 2208608604.7456293 2208608604.745624 1.8724098810849776 1.519149853945463
pan3 659157130.0 2722193972.0000014 1791919319.1705565 1791919319.1705434 1791919319.1705434 1791919319.1705523 4.12981040195985 2.7185010031986643
cycle4 530084528.0 2722193972.0000086 1453845122.0000017 1453845122.0000052 1453845122.0000052 1453845121.999998 5.135396013671254 2.742666584677224
fan2 433521658.0 2722193972.0000153 1453845122.0000052 1453845121.999998 1453845121.999998 1453845122.0000088 6.279257153053274 3.3535697586762985
K4 401116608.0 2722193972.0000014 1453845121.999998 1453845121.999998 1453845121.999998 1453845122.0000017 6.786540167391926 3.624494954843659
K14 293002920262.0 293002920261.9994 293002920261.9994 293002920261.9979 293002920261.9994 293002920261.9994 0.9999999999999979 0.9999999999999979
chair 116678022558.0 293002920261.9994 232756183077.5504 210436374102.36746 210436374102.36642 210436374102.36642 2.5112091706589323 1.8035647972844215
cricket 63887835922.0 293002920261.9994 184897272397.10513 151136608146.2718 151136608146.2718 151136608146.27252 4.586208251281568 2.365655464223168
pan4 46479957192.0 293002920261.9994 146879025458.5801 108547176881.35095 108547176881.35095 108547176881.35149 6.303855209066979 2.3353544933994543
bull 54141307888.0 293002920261.9994 184897272397.10422 151136608146.2718 151136608146.2718 151136608146.2718 5.411818289800517 2.791521188570512
dart 41967179734.0 293002920261.9994 146879025458.5801 108547176881.35149 108547176881.35095 108547176881.35095 6.9817157626301265 2.5864777564123687
K23 37556732350.0 293002920261.9994 116678022558.00008 77959203620.00035 77959203620.00035 77959203619.99957 7.8016084448305145 2.07577173896492
K3u2K1c 34563594606.0 293002920261.9994 116678022557.9995 77959203619.99995 77959203619.99957 77959203619.99995 8.477212037753045 2.2555293946905275
path5 77959203620.0 293002920261.9994 184897272397.10513 151136608146.2718 151136608146.2718 151136608146.2718 3.7584134605863406 1.9386628021877141
pan4c 48332497804.0 293002920261.9994 146879025458.57938 108547176881.35149 108547176881.35095 108547176881.35095 6.062234181444487 2.2458424830749713
butterfly 37246744620.0 293002920261.9994 116678022558.00008 77959203619.99995 77959203619.99957 77959203620.00035 7.866537686750445 2.0930474438869324
cycle5 37721816630.0 293002920261.9979 116678022558.00008 77959203619.99995 77959203619.99957 77959203619.99995 7.767465791373737 2.0666874128750026
house 35552305792.0 293002920261.9994 116678022557.99893 77959203619.99919 77959203619.99995 77959203619.99995 8.241460398552576 2.1928030231316917
fan3 34067691150.0 293002920261.9994 116678022557.9995 77959203620.00035 77959203620.00035 77959203619.99957 8.600609855593321 2.2883618169703754
kite 41180106930.0 293002920261.9994 146879025458.58084 108547176881.35095 108547176881.35309 108547176881.35095 7.115156858627404 2.6359129437391906
clawuK1c 39584207592.0 293002920261.9994 146879025458.58084 108547176881.35149 108547176881.35095 108547176881.35095 7.402015553324238 2.742183903241464
P3u2K1c 33034912804.0 293002920261.9994 116678022557.9995 77959203619.99995 77959203619.99957 77959203619.99957 8.86949276967734 2.359903417409958
P2uP3c 33905158106.0 293002920261.9994 116678022558.00008 77959203619.99957 77959203620.00035 77959203620.00035 8.641839077876128 2.2993316644113913
wheel4 32712392686.0 293002920262.0008 116678022558.00008 77959203619.99995 77959203620.00111 77959203620.00035 8.956939441100497 2.38317032839254
K5_e 32089632060.0 293002920261.9994 116678022558.00008 77959203619.99957 77959203620.00035 77959203619.99995 9.130765965597655 2.4294203023030847
K5 31519636680.0 293002920261.9994 116678022557.9995 77959203619.99957 77959203619.99957 77959203619.99995 9.29588507750526 2.4733534974236244


==> fig54/com-youtube.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 2954940368.0 2954940368.000003 2954940368.000003 2954940368.000003 2954940368.000003 2954940368.000003 1.0000000000000009 1.0000000000000009
K3 18338316.0 2954940368.000003 1205037736.173285 1205037736.173282 1205037736.173282 1205037736.173285 161.13477202595936 65.71147188069422
claw 34468305116758.0 34468305116757.96 34468305116757.96 34468305116757.96 34468305116757.96 34468305116757.96 0.9999999999999989 0.9999999999999989
path4 243021870490.0 4240316704141.896 2074722710381.5273 1859644794007.494 1419103094620.2537 1338859421258.2434 17.448292598490138 5.509213712159851
pan3 26673345224.0 4240316704141.896 1015130384192.3763 540104200078.2662 465779689447.0955 425964540655.12054 158.97206250405242 15.969670736006838
cycle4 9654097656.0 4240316704141.896 243021870490.00146 243021870490.00027 243021870489.99905 243021870490.00146 439.22455057273515 25.17292440469192
fan2 1025358564.0 4240316704141.875 243021870490.00146 243021870490.00146 243021870490.00027 243021870489.99905 4135.447689245491 237.01159674519386
K4 119687160.0 4240316704141.896 243021870489.99905 243021870489.99905 243021870489.99905 243021870489.99905 35428.33420177984 2030.4757042442902
K14 7.86126917959482e+17 7.861269179594802e+17 7.861269179594802e+17 7.861269179594802e+17 7.861269179594802e+17 7.86126917959484e+17 0.9999999999999977 1.0000000000000027
chair 1503136055767136.0 1.7348370373414386e+16 1.7348370373414386e+16 1.2377189617266372e+16 1.2377189617266372e+16 1.1296150407325938e+16 11.541450494020998 7.515055183451686
cricket 394172637554684.0 1.73483703734143e+16 9484431681551706.0 7110189921142470.0 6821487241180580.0 6413730947468554.0 44.012112258826036 16.27137537312891
pan4 43311513122536.0 6084821861767246.0 1456704294809948.0 339906001073361.94 259383759499429.3 107628246133109.69 140.4897086959811 2.4849800520385923
bull 29616058281862.0 6084821861767156.0 1456704294809948.0 1170337918602352.0 681520891240126.8 606626302616458.2 205.4568438465605 20.48301961196434
dart 5376837870542.0 6084821861767186.0 1456704294809948.0 339906001073361.94 259383759499429.3 107628246133109.69 1131.6729290098194 20.01701533958666
K23 35464538829686.0 6084821861767186.0 1456704294809962.5 98720282175989.9 98720282175989.9 98720282175989.9 171.57481987821075 2.783633607928237
K3u2K1c 634613133828.0 6084821861767156.0 1456704294809962.5 98720282175990.4 98720282175990.4 98720282175989.9 9588.23815237384 155.55978424289307
path5 29616058281862.0 6084821861767186.0 1456704294809962.5 1170337918602352.0 681520891240126.8 606626302616455.2 205.45684384656153 20.483019611964238
pan4c 2358772289856.0 6084821861767186.0 712743338204057.5 339906001073361.94 223689589767597.4 193001065115926.44 2579.6563271220457 81.8226778167336
butterfly 351091453216.0 6084821861767186.0 348734515278230.3 98720282175989.42 73419660664175.4 61404213723046.13 17331.159178129168 174.89521080784831
cycle5 479711509980.0 6084821861767156.0 170630513997905.97 98720282175989.42 54603233025944.64 54603233025944.64 12684.335762593737 113.82514676002071
house 161490080916.0 6084821861767186.0 170630513997905.97 98720282175990.4 54603233025944.64 54603233025944.91 37679.229753635715 338.12128098658326
fan3 43400171476.0 6084821861767156.0 170630513997906.8 98720282175989.9 54603233025944.64 54603233025945.17 140202.7147549871 1258.1340388514452
kite 531676097900.0 6084821861767186.0 498556117770485.9 339906001073361.94 151046503866489.34 107628246133109.69 11444.602993816823 202.43198172386693
clawuK1c 217291881768.0 6084821861767156.0 498556117770488.3 339906001073361.94 151046503866487.12 107628246133109.69 28002.98755875219 495.316462158596
P3u2K1c 12011982780.0 6084821861767216.0 170630513997904.28 98720282175989.42 54603233025944.37 54603233025944.64 506562.6527452628 4545.730211739834
P2uP3c 51018334544.0 6084821861767186.0 170630513997905.97 98720282175989.9 54603233025944.64 54603233025945.17 119267.35586633904 1070.2668660979796
wheel4 8057628100.0 6084821861767186.0 170630513997905.97 98720282175990.4 54603233025945.17 54603233025944.37 755162.9072787792 6776.588885498993
K5_e 2634345288.0 6084821861767216.0 170630513997907.66 98720282175989.42 54603233025944.64 54603233025944.64 2309804.2194714816 20727.439669611238
K5 865433640.0 6084821861767186.0 170630513997905.97 98720282175989.9 54603233025944.64 54603233025945.17 7030951.398846925 63093.494985872254


==> fig54/company_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 2301682.0 2301681.9999999986 2301681.9999999986 2301681.9999999986 2301681.9999999986 2301681.9999999986 0.9999999999999994 0.9999999999999994
K3 341944.0 2301681.9999999986 2301682.000000004 2301682.000000004 2301682.000000004 2301681.9999999986 6.731166506796431 6.731166506796431
claw 141843642.0 141843642.00000027 141843642.00000027 141843642.00000027 141843642.00000027 141843642.00000027 1.000000000000002 1.000000000000002
path4 51920000.0 141843641.99999958 101465440.17707925 90270017.83487695 83265217.8985572 79941437.78415726 2.731965369799684 1.5397041175685142
pan3 9263300.0 141843641.99999958 72581579.30214755 57448300.14946337 57068009.22063169 57068009.22063141 15.312430991115432 6.1606564853379915
cycle4 10597996.0 141843641.99999958 51919999.9999998 51920000.00000005 51920000.00000018 51920000.00000005 13.384005995095638 4.899039403298516
fan2 3897998.0 141843641.9999999 51920000.00000005 51920000.00000005 51919999.999999925 51919999.999999925 36.38884422208526 13.319657937228271
K4 2459598.0 141843641.99999958 51920000.00000005 51919999.9999998 51919999.999999925 51919999.9999998 57.669441103789964 21.109140599398682
K14 16919258686.0 16919258686.000092 16919258686.00001 16919258685.999926 16919258685.999926 16919258685.999926 1.0000000000000053 0.9999999999999956
chair 2889398360.0 15479692959.821253 10383898761.702105 9128790890.549946 8335859787.470814 6853934655.174782 5.357410447142793 2.3720975100071633
cricket 459852316.0 15479692959.821253 6803527085.301096 4925441750.727732 4231310513.0055184 3936779923.742943 33.662313793416345 8.560965742190461
pan4 399749956.0 15479692959.821253 3826584734.255258 2657523513.3193316 1969286395.7921138 1564806602.2059045 38.72343880838664 3.914463475778105
bull 283528714.0 15479692959.821177 5764038843.861385 4925441750.727732 3437504737.0463963 2776505822.697614 54.59656181356353 9.79267949100074
dart 125628864.0 15479692959.821253 3826584734.255258 2657523513.3193445 1969286395.7921138 1564806602.205912 123.21764654197027 12.45578884010216
K23 243379792.0 15479692959.821405 2889398359.9999824 1433867575.9999943 1433867576.0000014 1433867575.9999979 63.603033072776256 5.8914816395274014
K3u2K1c 69756898.0 15479692959.821253 2889398359.9999537 1433867575.9999979 1433867576.000005 1433867576.000005 221.90913592260443 20.555208403905876
path5 1433867576.0 15479692959.821253 6372936042.552507 4925441750.727732 4106950528.149926 2776505822.697614 10.795761909202453 1.9363753453740238
pan4c 227402793.0 15479692959.821253 4158155334.4989443 2657523513.319338 2197546958.873974 1982071680.0048203 68.07169232886798 8.716127246532194
butterfly 88533528.0 15479692959.821253 2774543632.672466 1433867575.9999979 1414946841.6601918 1414946841.6601954 174.84554506651145 15.982045148592693
cycle5 146281594.0 15479692959.821253 2664254426.1717277 1433867576.0000014 1396275777.648364 1396275777.6483538 105.82119415393609 9.545122796845883
house 91635513.0 15479692959.821177 2664254426.1717343 1433867576.0000014 1396275777.6483502 1396275777.648364 168.92678889483793 15.23727790609263
fan3 59371486.0 15479692959.82133 2664254426.1717343 1433867575.9999979 1396275777.6483538 1396275777.6483538 260.72604886159206 23.51761547030091
kite 109256189.0 15479692959.821253 3724495260.290488 2657523513.3193445 1768217455.7016869 1564806602.205912 141.68252710902493 14.32236120011391
clawuK1c 72022729.0 15479692959.82133 3724495260.290469 2657523513.319338 1768217455.7016869 1564806602.205912 214.927886998302 21.72656637609375
P3u2K1c 43343177.0 15479692959.82133 2664254426.1717215 1433867575.9999979 1396275777.6483607 1396275777.6483607 357.1425546360233 32.214430835292966
P2uP3c 63643780.0 15479692959.82133 2664254426.1717343 1433867576.0000014 1396275777.648364 1396275777.6483366 243.22397192343587 21.938919681520122
wheel4 44005104.0 15479692959.821253 2664254426.1717477 1433867576.0000014 1396275777.6483572 1396275777.6483572 351.77039826610235 31.72985973736949
K5_e 32844500.0 15479692959.821253 2664254426.1717215 1433867575.9999907 1396275777.6483607 1396275777.6483607 471.30243906350387 42.51170752023507
K5 25501864.0 15479692959.821253 2664254426.1717343 1433867575.9999979 1396275777.6483607 1396275777.6483607 607.0024120519681 54.751910591647764


==> fig54/deezer_europe_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 3002410.0 3002409.999999999 3002409.999999999 3002409.999999999 3002409.999999999 3002409.999999999 0.9999999999999997 0.9999999999999997
K3 270204.0 3002409.999999999 3002409.999999999 3002409.999999999 3002409.999999999 3002409.999999999 11.111641574514067 11.111641574514067
claw 100598066.0 100598066.00000007 100598066.00000007 100598066.00000007 100598066.00000007 100598066.00000007 1.0000000000000007 1.0000000000000007
path4 54009434.0 100598066.00000007 81761646.69842258 76615783.9077676 74292804.74567816 73290229.40885888 1.862601744724821 1.3569893994604514
pan3 6780746.0 100598066.00000007 66452240.45199524 58350807.100026794 58350807.10002665 58350807.10002665 14.83584048126859 8.605366887364111
cycle4 8326860.0 100598066.00000007 54009433.99999998 54009433.99999985 54009433.99999985 54009433.99999985 12.08115255930808 6.4861705372733365
fan2 1455612.0 100598066.00000007 54009433.99999998 54009433.99999998 54009433.99999998 54009433.99999998 69.1104951044647 37.10427916230422
K4 559008.0 100598066.00000007 54009434.000000246 54009433.99999998 54009433.99999998 54009434.00000011 179.95818664491398 96.61656720476292
K14 6115459558.0 6115459558.000027 6115459557.999997 6115459558.000027 6115459558.000027 6115459557.999997 1.0000000000000044 0.9999999999999996
chair 1921413036.0 6115459558.000027 4578539940.73836 4013079452.5887666 3769580769.8163404 3307696330.035608 3.182792790211936 1.7214915627519496
cricket 281097090.0 6115459557.999997 3427874518.688223 2633458130.1780434 2362100488.9864893 2244127502.5427322 21.75568433668238 7.983460456821991
pan4 231163002.0 6115459557.999997 2417861916.892656 1728124699.581305 1414520656.6295195 1303402692.861579 26.455183161187694 5.638457199398972
bull 199768382.0 6115459557.999997 3191209530.865321 2633458130.178063 2070939814.2502475 1789048706.4735258 30.612750109774616 8.955614940474042
dart 47837322.0 6115459557.999997 2417861916.892656 1728124699.5813093 1414520656.629523 1303402692.861579 127.83866868634489 27.24656478181573
K23 125367820.0 6115459557.999997 1921413035.999999 1134027894.000008 1134027893.999994 1134027894.0000052 48.78013798118207 9.045605913862147
K3u2K1c 13704708.0 6115459557.999997 1921413035.999985 1134027893.9999995 1134027893.9999995 1134027893.9999995 446.2305623731638 82.74732259891998
path5 1134027894.0 6115459557.999997 3427874518.6882143 2633458130.178063 2323576674.067062 1789048706.4735303 5.392688830985667 1.5776055562117683
pan4c 142313740.0 6115459557.999997 2544209837.7659755 1728124699.581305 1526494248.581071 1424370435.2680137 42.971673416776184 10.008664203948358
butterfly 26928472.0 6115459557.999997 1921413035.9999943 1134027894.0000052 1134027893.9999995 1134027893.9999995 227.10013245460036 42.112597179669145
cycle5 65981730.0 6115459557.999997 1921413035.9999943 1134027893.9999912 1134027893.9999912 1134027894.0000024 92.68413480519527 17.18699849185528
house 29856584.0 6115459557.999997 1921413035.9999943 1134027893.999994 1134027894.0000024 1134027893.9999995 204.827838241642 37.982506438110924
fan3 11054086.0 6115459557.999997 1921413036.0000038 1134027894.0000052 1134027894.0000052 1134027893.9999995 553.2306839299058 102.58902400433645
kite 40603840.0 6115459557.999997 2417861916.8926616 1728124699.5813136 1357627523.0987062 1303402692.8615725 150.6128375542805 32.10047849813152
clawuK1c 17486718.0 6115459557.999997 2417861916.8926735 1728124699.5813093 1357627523.0986996 1303402692.861579 349.7202595707209 74.53672512255181
P3u2K1c 5473040.0 6115459558.000027 1921413036.0000038 1134027893.999997 1134027893.999997 1134027893.999997 1117.3789261543907 207.20255908964614
P2uP3c 15606418.0 6115459557.999997 1921413035.999999 1134027893.999997 1134027893.999997 1134027894.0000024 391.8554249924612 72.66420097167732
wheel4 6321676.0 6115459557.999967 1921413036.0000086 1134027894.0000024 1134027893.999997 1134027893.9999995 967.3794667743122 179.38722167982027
K5_e 3018168.0 6115459557.999936 1921413036.0000038 1134027894.0000052 1134027893.999997 1134027894.0000024 2026.2157567106722 375.73385378150004
K5 1624440.0 6115459557.999997 1921413035.999999 1134027894.0000024 1134027894.0000024 1134027894.0000024 3764.6570867498936 698.1038967274891


==> fig54/facebook_combined.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 18806166.0 18806166.0 18806166.0 18806166.0 18806166.0 18806166.0 1.0 1.0
K3 9672060.0 18806166.00000005 18806166.0 18806166.0 18806166.0 18806166.0 1.9443806179862457 1.9443806179862408
claw 4419976118.0 4419976117.999997 4419976117.999997 4419976117.999997 4419976117.999997 4419976117.999997 0.9999999999999993 0.9999999999999993
path4 2157760302.0 4419976117.999997 3422523312.0085087 3203972873.7713585 3087694835.374943 3033077673.971115 2.048409229655017 1.40566015194542
pan3 1426911480.0 4419976117.999997 2724334727.9041653 2322510778.747765 2322510778.7477593 2322510778.7477593 3.097582562024098 1.6276488144504657
cycle4 1189620288.0 4419976117.999997 2157760302.0000014 2157760301.999996 2157760301.999996 2157760301.999996 3.7154511927758893 1.81382271617748
fan2 924820260.0 4419976117.999997 2157760302.0000176 2157760302.0000014 2157760302.0000014 2157760302.0000067 4.779281238929602 2.3331672059174036
K4 720112032.0 4419976117.999997 2157760302.0000014 2157760302.0000014 2157760302.0000014 2157760301.999996 6.137900662101417 2.996423064904429
K14 2355919960530.0 2355919960530.015 2355919960530.004 2355919960530.004 2355919960530.004 2355919960530.015 1.0000000000000064 1.0000000000000064
chair 411833987670.0 1139658944767.2422 1007435178797.8021 867217558273.7118 857675183060.5227 803686024995.0931 2.7672775411640957 1.9514805699792843
cricket 319861064532.0 1139658944767.2422 794579004171.5416 601097183448.1875 562675264786.7048 544110513731.9125 3.562981153816634 1.7010839206954425
pan4 192096890838.0 1139658944767.2422 498285139752.05365 414372694232.4918 372039345415.9985 335683820083.5894 5.932729779204727 1.7474713860240445
bull 216905405558.0 1139658944767.2422 644917999267.0529 598641812430.9706 527915499834.1293 489177867319.79443 5.254174933240656 2.2552589967103858
dart 157815372184.0 1139658944767.2422 498285139752.0561 414372694232.4918 372039345415.9948 335683820083.5894 7.2214698035783975 2.1270666820226434
K23 133332812904.0 1139658944767.2366 411833987670.0017 286823817114.00134 286823817113.99994 286823817113.99994 8.547475448431394 2.151187024911219
K3u2K1c 112233045768.0 1139658944767.2422 411833987669.9976 286823817113.99994 286823817113.99854 286823817114.00134 10.154397369942739 2.5556093140954466
path5 286823817114.0 1139658944767.2422 689882788403.1143 598641812430.9735 552516714847.3795 489177867319.79205 3.97337625666657 1.7054994673798833
pan4c 185454568210.0 1139658944767.2422 523425725246.94977 414372694232.4918 379041181712.4395 369632054991.7866 6.14521904619112 1.9931137774575212
butterfly 142074731424.0 1139658944767.2366 397131939592.916 286823817114.0042 286823817113.99854 286823817113.99854 8.021545656603081 2.0188235743203156
cycle5 163853203160.0 1139658944767.2422 382954739450.0279 286823817113.99994 286823817114.00134 286823817114.00134 6.9553656735925005 1.7504925847187895
house 130225154118.0 1139658944767.2422 382954739450.0279 286823817113.99994 286823817113.99854 286823817114.00134 8.751450151746958 2.202522385606883
fan3 107416779976.0 1139658944767.2366 382954739450.0279 286823817114.00134 286823817114.00134 286823817113.99854 10.609691940326913 2.670195635896768
kite 147030080254.0 1139658944767.2422 482301993291.3618 414372694232.48975 354146477182.207 335683820083.5894 7.751195828761288 2.283096217479328
clawuK1c 121536142140.0 1139658944767.2422 482301993291.3642 414372694232.49384 354146477182.20874 335683820083.5894 9.377119634540032 2.7620081909207572
P3u2K1c 88492836972.0 1139658944767.2422 382954739450.0241 286823817114.00134 286823817114.00134 286823817113.99854 12.878544566582733 3.241209423591566
P2uP3c 103638118044.0 1139658944767.2422 382954739450.0279 286823817114.00134 286823817114.00134 286823817113.99854 10.996522961594065 2.76755138483146
wheel4 85609531340.0 1139658944767.2366 382954739450.0279 286823817113.99854 286823817114.00134 286823817114.00134 13.312290429917876 3.350372471668776
K5_e 73014313728.0 1139658944767.231 382954739450.0279 286823817113.99854 286823817113.99854 286823817113.99854 15.608705835581759 3.9283231255518256
K5 62155818120.0 1139658944767.2422 382954739450.026 286823817114.00275 286823817113.99854 286823817113.99854 18.33551514947451 4.614593223763017


==> fig54/government_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 14227090.0 14227090.000000011 14227090.000000011 14227090.000000011 14227090.000000011 14227090.000000011 1.0000000000000009 1.0000000000000009
K3 3146009.0 14227090.000000047 14227090.000000011 14227090.000000011 14227090.000000011 14227089.999999978 4.522266147363229 4.522266147363208
claw 3013325394.0 3013325393.9999967 3013325393.9999967 3013325393.9999967 3013325393.9999967 3013325393.9999967 0.9999999999999989 0.9999999999999989
path4 1186737885.0 3013325393.9999967 2208762176.0514526 1962395253.0251927 1835609984.76303 1764182401.011284 2.5391667630127075 1.4865813448024237
pan3 377180697.0 3013325394.0000043 1619018762.4840202 1277988476.3735623 1277988476.3735623 1277988476.3735623 7.9890763709999835 3.3882658538423622
cycle4 235592136.0 3013325393.9999967 1186737885.0000014 1186737885.0000014 1186737885.0000014 1186737885.0000014 12.790432843649741 5.0372559337040075
fan2 114074549.0 3013325393.9999967 1186737885.0000014 1186737885.0000014 1186737885.0000014 1186737885.0000014 26.41540484196871 10.403178407481597
K4 54480766.0 3013325393.9999967 1186737885.0000014 1186737885.0000014 1186737885.0000014 1186737885.0000043 55.30989402755454 21.782694556827714
K14 1159677352030.0 1159677352029.9983 1159677352029.9983 1159677352029.9983 1159677352029.9983 1159677352029.9983 0.9999999999999986 0.9999999999999986
chair 237964977237.0 706004614071.6174 619451869181.979 520738323717.1667 520738323717.1667 474433761989.0685 2.9668425256060926 1.993712551727974
cricket 95162440505.0 706004614071.614 458599205857.05725 330405487001.2969 304266074839.7155 289395323465.50073 7.418941867453675 3.0410666427821953
pan4 35813852887.0 706004614071.614 308340397955.9922 186338700073.1543 157708059529.86487 128076174072.55298 19.71317122173932 3.5761629578548666
bull 52182759227.0 706004614071.6174 409956388274.2428 302460263488.40283 248968435709.19406 218761499648.76526 13.529461157859242 4.192217944956337
dart 19906501493.0 706004614071.6174 308340397955.9937 186338700073.1543 157708059529.8633 128076174072.55171 35.46603175449386 6.433886643395823
K23 13680681736.0 706004614071.614 237964977237.00024 114798918524.00018 114798918524.00018 114798918524.00018 51.60595266344072 8.391315633190473
K3u2K1c 7195883633.0 706004614071.6174 237964977237.00024 114798918524.00018 114798918524.00018 114798918524.00018 98.11228892500594 15.953415088250939
path5 114798918524.0 706004614071.6174 420656402590.9923 302460263488.40283 286100490064.93134 218761499648.76312 6.149923911731096 1.9056059278383235
pan4c 32515547126.0 706004614071.614 308340397955.9922 186338700073.15338 171140094554.3923 158472658759.6941 21.712832059562068 4.87375033689581
butterfly 11671218673.0 706004614071.6105 226012965513.09396 114798918524.00018 114798918524.00018 114798918524.00018 60.491079282480555 9.836069543412297
cycle5 17341294971.0 706004614071.614 220263993307.11877 114798918524.00018 114798918524.00018 114798918524.00018 40.71233522365381 6.619973809105919
house 8886438302.0 706004614071.6174 220263993307.11987 114798918524.00018 114798918524.00018 114798918524.00018 79.44742202426843 12.91843983186867
fan3 4906660048.0 706004614071.6174 220263993307.11877 114798918524.00018 114798918524.00075 114798918524.00018 143.88700402413073 23.396550280835797
kite 13716718088.0 706004614071.6174 300497306415.6268 186338700073.1543 144271027130.5065 128076174072.55298 51.47037429377964 9.337231635940652
clawuK1c 7599500158.0 706004614071.614 300497306415.63116 186338700073.1543 144271027130.5065 128076174072.55171 92.90145396317972 16.853236582635745
P3u2K1c 2676566910.0 706004614071.6174 220263993307.11987 114798918524.00018 114798918524.00018 114798918524.00018 263.7724509833447 42.89036007099116
P2uP3c 4362822705.0 706004614071.614 220263993307.11877 114798918524.00018 114798918524.00018 114798918523.99962 161.82289811192638 26.31299190600495
wheel4 2327609577.0 706004614071.6105 220263993307.1177 114798918524.00018 114798918523.99905 114798918524.00018 303.3174554048548 49.32052164519865
K5_e 1446176904.0 706004614071.614 220263993307.11877 114798918524.00018 114798918524.00131 114798918524.00075 488.1868961666214 79.38096522387883
K5 900164551.0 706004614071.6174 220263993307.11987 114798918524.00018 114798918523.99962 114798918524.00018 784.3061730072699 127.53103684928399


==> fig54/lastfm_asia_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 1413772.0 1413772.0000000014 1413772.0000000014 1413772.0000000014 1413772.0000000014 1413772.0000000014 1.0000000000000009 1.0000000000000009
K3 242598.0 1413772.0000000014 1413772.0000000014 1413772.0000000014 1413772.0000000014 1413772.000000005 5.8276325443738255 5.827632544373841
claw 91125082.0 91125082.00000012 91125082.00000012 91125082.00000012 91125082.00000012 91125082.00000012 1.0000000000000013 1.0000000000000013
path4 36883174.0 91125081.99999967 67406438.90641774 60357807.88828211 56879664.3709897 55151697.00974349 2.4706410028594523 1.4953077793614913
pan3 10822082.0 91125082.00000034 49861442.166324995 39978729.16129484 39978729.16129484 39978729.16129484 8.420291215682928 3.6941809497742524
cycle4 7899916.0 91125081.99999967 36883174.00000013 36883173.99999995 36883173.99999995 36883173.99999995 11.53494315635757 4.668805845530503
fan2 3252582.0 91125081.99999967 36883173.99999995 36883174.00000013 36883174.00000013 36883173.99999995 28.016228952874876 11.339659999348195
K4 1570608.0 91125081.99999967 36883173.99999995 36883174.00000004 36883174.00000004 36883174.00000013 58.018985004533064 23.483373317848965
K14 10036655848.0 10036655847.999931 10036655847.99998 10036655847.999931 10036655847.999931 10036655847.999931 0.9999999999999931 0.9999999999999931
chair 2211681970.0 8903226358.593878 6719478443.401444 5814487253.729791 5376518042.741711 4646904084.591809 4.025545480480576 2.101072463231144
cricket 862565554.0 8903226358.593878 4661724759.332648 3368478757.844748 2953839695.93696 2782521186.447297 10.321796780901684 3.2258663397162475
pan4 398770818.0 8903226358.593878 2906484114.3039985 1951444494.9161751 1546045762.5770357 1302144953.671593 22.32667476333205 3.265396801607466
bull 511335582.0 8903226358.593878 4145220750.8805265 3368478757.844748 2547259455.103205 2151485305.307046 17.411709006774885 4.2075798771755455
dart 203315996.0 8903226358.593922 2906484114.3039913 1951444494.9161751 1546045762.5770357 1302144953.6715832 43.79009292802481 6.404537662012502
K23 188337118.0 8903226358.593878 2211681970.000018 1130520894.0000002 1130520894.000003 1130520893.9999976 47.27281830124361 6.002645182241759
K3u2K1c 75349962.0 8903226358.593878 2211681970.0000014 1130520894.0000002 1130520894.000003 1130520893.9999948 118.15833906583626 15.00360270918245
path5 1130520894.0 8903226358.593878 4498648876.192571 3368478757.844748 2880137239.1071434 2151485305.3070407 7.875331102543849 1.9030920319346531
pan4c 322485248.0 8903226358.593878 3096222500.5352626 1951444494.9161751 1675504161.1351485 1559582986.1804602 27.608166307793024 4.836137453892031
butterfly 120481700.0 8903226358.593834 2165230935.571587 1130520894.0000002 1130520894.0000002 1130520894.0000002 73.89691844150468 9.383341154714785
cycle5 185120670.0 8903226358.593878 2119755492.855148 1130520894.0000114 1130520894.000003 1130520894.000003 48.09417748214653 6.106940375701985
house 102895064.0 8903226358.593878 2119755492.8551428 1130520894.0000002 1130520893.9999976 1130520894.0000002 86.52724448078362 10.98712464963334
fan3 57717364.0 8903226358.593878 2119755492.8551533 1130520894.000003 1130520893.9999976 1130520893.9999976 154.25559557075195 19.587188597178443
kite 152107850.0 8903226358.593878 2865644532.4837513 1951444494.9161751 1428412911.0688593 1302144953.6715865 58.53232662610035 8.560668983695361
clawuK1c 90602790.0 8903226358.593878 2865644532.483737 1951444494.91618 1428412911.068863 1302144953.671593 98.26658051693417 14.372018275282615
P3u2K1c 33636648.0 8903226358.593878 2119755492.8551376 1130520894.0000002 1130520894.0000002 1130520894.000003 264.68827567461176 33.609796493396225
P2uP3c 56621446.0 8903226358.593878 2119755492.8551586 1130520894.0000002 1130520894.000006 1130520894.000003 157.24123962842415 19.966302061589932
wheel4 31109750.0 8903226358.593878 2119755492.8551586 1130520894.0000002 1130520894.000003 1130520893.9999948 286.18765366465107 36.339761457420735
K5_e 19547412.0 8903226358.593922 2119755492.8551636 1130520894.000003 1130520894.0000002 1130520894.000003 455.4682920989194 57.834811789918945
K5 12437760.0 8903226358.593878 2119755492.8551428 1130520893.9999976 1130520894.0000002 1130520894.000003 715.8223312392165 90.89425218045719


==> fig54/musae_DE_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 78172830.0 78172829.99999997 78172829.99999997 78172829.99999997 78172829.99999997 78172829.99999997 0.9999999999999997 0.9999999999999997
K3 3618528.0 78172829.99999978 49919925.09622559 49919925.09622547 48828157.76166485 48828157.76166509 21.60348904305833 13.493928404496273
claw 122546865888.0 122546865888.00018 122546865888.00018 122546865888.00018 122546865888.00018 122546865888.00018 1.0000000000000016 1.0000000000000016
path4 8136448568.0 33425233206.475594 23478186891.73567 21310164683.352562 18870333572.697052 17826586815.209282 4.108086338545094 2.190954280141316
pan3 1789634286.0 33425233206.475594 16491291364.16832 10848141610.808084 10336842583.34405 9876845170.65294 18.677130555642247 5.518918165525658
cycle4 712662648.0 33425233206.475594 8136448568.000027 8136448567.999987 7784446023.841429 7784446023.841429 46.901901341791095 10.923044789407047
fan2 212594516.0 33425233206.475594 8136448567.999947 8136448567.999947 7784446023.841391 7784446023.841391 157.22528424240065 36.61640088515449
K4 42423552.0 33425233206.475594 8136448567.999947 8136448567.999987 7784446023.841429 7784446023.841352 787.8933194107743 183.49349964475752
K14 381988452354798.0 381988452354797.56 381988452354797.56 381988452354797.56 381988452354797.56 381988452354797.56 0.9999999999999989 0.9999999999999989
chair 7059614415602.0 23942461681080.023 23942461681080.023 23352777021835.92 23352777021835.92 22070085298881.188 3.3914687504980905 3.1262451459254645
cricket 3271567827566.0 23942461681080.023 21217703611924.37 17820545798321.79 16873954402896.553 16149497196688.47 7.318344886308799 4.9363174012820235
pan4 470257766088.0 14292001644398.396 7051366308770.767 2957238265963.37 2618659844344.9375 1583329091182.658 30.391846078994714 3.366938741605742
bull 679324912374.0 14292001644398.396 7051366308770.802 5809219377520.371 4555156684807.966 4065187322503.1357 21.038536029030514 5.984157578288636
dart 226740048240.0 14292001644398.396 7051366308770.732 2957238265963.37 2618659844344.9375 1583329091182.658 63.032542135082316 6.983014705486586
K23 194703647826.0 14292001644398.396 7051366308770.663 1505410209764.001 1505410209764.001 1505410209764.001 73.4038720074247 7.731802801708855
K3u2K1c 57022782036.0 14292001644398.396 7051366308770.732 1505410209764.0085 1505410209764.0085 1505410209764.001 250.6366952663845 26.400153693195737
path5 1505410209764.0 14292001644398.396 7051366308770.802 5809219377520.399 4555156684807.966 4065187322503.156 9.49375894470579 2.700385115058072
pan4c 86763219026.0 14292001644398.467 4952943634431.675 2957238265963.385 2495236102315.361 2252322679056.477 164.72419770543135 25.95941810759156
butterfly 35822671544.0 14292001644398.396 3478992520264.309 1505410209764.001 1366847210121.9004 1247902506856.2837 398.96526496757576 34.83555114876118
cycle5 72372724050.0 14292001644398.396 2443675892435.996 1505410209764.001 1241038013227.5872 1241038013227.5933 197.47773532089948 17.147869304604313
house 27551329108.0 14292001644398.396 2443675892435.996 1505410209764.001 1241038013227.5872 1241038013227.5994 518.7409140362839 45.04457873385291
fan3 11700922588.0 14292001644398.537 2443675892435.984 1505410209763.9937 1241038013227.5872 1241038013227.5872 1221.4422868719637 106.06326158420588
kite 54099528284.0 14292001644398.396 4151054547639.5034 2957238265963.37 2053357795604.1106 1583329091182.658 264.1797830356549 29.266966670593494
clawuK1c 25151635926.0 14292001644398.396 4151054547639.5034 2957238265963.3413 2053357795604.1206 1583329091182.658 568.233481370662 62.951336280513
P3u2K1c 4318335196.0 14292001644398.396 2443675892436.02 1505410209764.001 1241038013227.5872 1241038013227.5994 3309.6091423465305 287.3880689894457
P2uP3c 8813001378.0 14292001644398.467 2443675892436.032 1505410209763.9937 1241038013227.5933 1241038013227.5872 1621.6951559857644 140.81899684318728
wheel4 2830693128.0 14292001644398.678 2443675892435.984 1505410209763.986 1241038013227.5933 1241038013227.5933 5048.940665107192 438.4219543092745
K5_e 1295094468.0 14292001644398.396 2443675892436.008 1505410209764.001 1241038013227.5933 1241038013227.5872 11035.489686300163 958.2606086983819
K5 528296520.0 14292001644398.396 2443675892435.996 1505410209764.001 1241038013227.5933 1241038013227.5872 27052.99221807934 2349.131531715536


==> fig54/musae_ENGB_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 4208818.0 4208818.000000002 4208818.000000002 4208818.000000002 4208818.000000002 4208818.000000002 1.0000000000000004 1.0000000000000004
K3 175596.0 4208818.000000012 3041755.786199814 3041755.786199814 3041755.786199814 3041755.786199814 23.968757830474566 17.322466264606337
claw 1233242416.0 1233242416.000007 1233242416.000007 1233242416.000007 1233242416.000007 1233242416.000007 1.0000000000000056 1.0000000000000056
path4 130963060.0 679537656.6470608 450243394.1108411 391842956.61000425 336090864.06045014 312804495.7236393 5.188773510996618 2.3884940969128188
pan3 15711800.0 679537656.6470591 265635085.25332063 171577296.1065919 163921518.6116582 158767396.9816754 43.25014680985368 10.104978231754185
cycle4 13170884.0 679537656.6470608 130963059.99999969 130963059.99999969 130963059.99999969 130963059.99999936 51.59392920376952 9.943376617696988
fan2 1789684.0 679537656.6470574 130963060.00000001 130963060.00000033 130963059.99999936 130963060.00000033 379.697006089934 73.17663900442778
K4 469920.0 679537656.6470591 130963059.99999969 130963060.00000001 130963060.00000033 130963060.00000033 1446.0709411113787 278.6922454885945
K14 646454959858.0 646454959858.0016 646454959858.0016 646454959857.9984 646454959857.9984 646454959857.9984 1.0000000000000024 0.9999999999999976
chair 24008230104.0 147803382428.37213 126718220688.0252 103174480497.66223 103174480497.66223 92260629373.59392 6.1563631216507995 3.8428750879983617
cricket 4575985372.0 147803382428.3714 85095204144.63266 61825756913.65934 54756150978.61636 52063873323.73261 32.29979346803983 11.377631065498216
pan4 1964093196.0 109715228076.23808 34005357816.75984 15973927832.839792 13077631756.173546 7260641830.253013 55.860500051463994 3.696689059887672
bull 1437105164.0 109715228076.23808 48165331439.955605 36480765536.75411 26838192790.68373 23248012279.200535 76.34460638277832 16.176973586604227
dart 282993750.0 109715228076.23862 34005357816.760006 15973927832.839792 13077631756.17361 7260641830.253013 387.6948804566836 25.65654481857996
K23 1325810890.0 109715228076.23862 24008230104.00002 6994545389.999986 6994545389.999986 6994545389.999951 82.75330132206005 5.275673508761081
K3u2K1c 49927020.0 109715228076.23808 24008230104.00002 6994545390.00002 6994545390.00002 6994545389.999917 2197.512050113107 140.09539103274975
path5 6994545390.0 109715228076.23862 48165331439.95537 36480765536.75411 26838192790.68373 23248012279.200535 15.685826877769195 3.3237345649994468
pan4c 497951258.0 109715228076.23862 28416634404.095795 15973927832.839792 13089785499.941696 11799786911.719109 220.33326819356807 23.69667055187781
butterfly 75332264.0 109715228076.23862 16765276739.820833 6994545389.999986 6384278023.88992 5989112939.627471 1456.4175062658228 79.50262771377044
cycle5 200517970.0 109715228076.23862 14009931680.947372 6994545389.999986 5827255899.232111 5827255899.232025 547.159080436724 29.06101582432749
house 69235426.0 109715228076.23862 14009931680.947441 6994545389.999986 5827255899.232054 5827255899.232054 1584.668924781926 84.16581273338383
fan3 18378478.0 109715228076.23808 14009931680.947441 6994545389.999986 5827255899.232054 5827255899.232054 5969.766815088718 317.0695581664626
kite 112227720.0 109715228076.23808 25976778146.336094 15973927832.839792 9801879061.720768 7260641830.252941 977.6125548682454 64.69561914162509
clawuK1c 38452104.0 109715228076.23862 25976778146.336094 15973927832.839872 9801879061.720816 7260641830.253013 2853.2958320366192 188.8230051144409
P3u2K1c 6768316.0 109715228076.23753 14009931680.94751 6994545390.00002 5827255899.231997 5827255899.232054 16210.121997294089 860.9609686119935
P2uP3c 28523740.0 109715228076.23808 14009931680.94758 6994545389.999986 5827255899.232025 5827255899.232025 3846.453097533426 204.29494516609762
wheel4 7497484.0 109715228076.23808 14009931680.947441 6994545389.999986 5827255899.232054 5827255899.232025 14633.606163912866 777.2281873801965
K5_e 2921256.0 109715228076.23862 14009931680.947096 6994545389.999986 5827255899.232025 5827255899.232054 37557.55335247531 1994.7775543232274
K5 1457280.0 109715228076.23862 14009931680.947441 6994545389.999986 5827255899.231997 5827255899.232054 75287.67846689628 3998.7208355512007


==> fig54/musae_ES_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 14374902.0 14374902.00000001 14374902.00000001 14374902.00000001 14374902.00000001 14374902.00000001 1.0000000000000007 1.0000000000000007
K3 1200864.0 14374902.00000001 11182689.450609272 11182689.450609272 11031586.089580877 11029653.231836848 11.970466264289719 9.184764662640273
claw 5373598800.0 5373598800.0000305 5373598800.0000305 5373598800.0000305 5373598800.0000305 5373598800.0000305 1.0000000000000058 1.0000000000000058
path4 1052949912.0 3495209323.0251265 2589445773.61202 2299346676.878495 2067066538.8965037 1941718753.4824777 3.3194450022662867 1.844075137244019
pan3 208248094.0 3495209323.0251265 1750107095.42999 1226877929.2137616 1197947983.4913206 1169392806.310876 16.78387185154802 5.615382997507175
cycle4 122788888.0 3495209323.0251265 1052949911.9999965 1052949911.999999 1024686703.4777784 1024327661.7036273 28.465192412404015 8.3421853425664
fan2 35929124.0 3495209323.025135 1052949912.0000069 1052949911.999999 1024686703.4777784 1024327661.7036222 97.28067188682738 28.50967537376147
K4 10645872.0 3495209323.0251436 1052949911.999999 1052949911.999999 1024686703.4777734 1024327661.7036273 328.31592593121013 96.21829585247947
K14 3483349372638.0 3483349372637.9966 3483349372637.9966 3483349372637.9966 3483349372637.9966 3483349372638.014 0.999999999999999 1.000000000000004
chair 268877086778.0 1053749815880.5203 934483356502.0887 798568621025.7322 798568621025.7322 726167413153.9894 3.919076290612131 2.7007411522334515
cricket 80206127646.0 1053749815880.5255 700492892872.4078 517000001676.90356 472919070115.86536 452720187394.34314 13.138021330881164 5.644458854720946
pan4 25077831214.0 849848451958.9597 354145127920.857 196246046719.0133 170707844861.04617 108601909209.97533 33.88843495702777 4.33059415239014
bull 33584554272.0 849848451958.9597 466453921875.5798 367793473685.74774 297237788210.69855 262281559736.9308 25.304741134155606 7.809588825051023
dart 9573511972.0 849848451958.9597 354145127920.8552 196246046719.01425 170707844861.04703 108601909209.97533 88.7708141426618 11.343998892737304
K23 9565385730.0 849848451958.9597 268877086778.00046 104712327999.99988 104712327999.99988 104712327999.99988 88.84622909597601 10.947005270429369
K3u2K1c 2658335580.0 849848451958.964 268877086778.00046 104712328000.0009 104712328000.0009 104712327999.99988 319.6919374486813 39.390184139204834
path5 104712328000.0 849848451958.9597 466453921875.5798 367793473685.7459 297237788210.7015 262281559736.9308 8.116030539966218 2.504782051421212
pan4c 15096477116.0 849848451958.9597 315258317700.5012 196246046719.01425 172261222512.2264 157958081536.92657 56.294488139769236 10.463241213376511
butterfly 3593356456.0 849848451958.9556 213071007056.21362 104712327999.99988 99832289023.66968 95129659697.96649 236.5054684569138 26.473760914847155
cycle5 7238856860.0 849848451958.9556 189674802614.55402 104712327999.99988 95179680578.82812 95129659697.96696 117.40091956438486 13.141530705438893
house 2663946836.0 849848451958.9597 189674802614.55215 104712327999.99988 95179680578.8286 95129659697.96649 319.01854814604104 35.710044364401305
fan3 1072614740.0 849848451958.9597 189674802614.55215 104712327999.99884 95179680578.8286 95129659697.96649 792.3147242587396 88.68949507254253
kite 4536203814.0 849848451958.9597 297446727264.7899 196246046719.01425 139788825927.2094 108601909209.97533 187.3479426422791 23.94114410706135
clawuK1c 1895181882.0 849848451958.9556 297446727264.7899 196246046719.01425 139788825927.2094 108601909209.9764 448.4258001992421 57.304214567188644
P3u2K1c 442511836.0 849848451958.964 189674802614.55215 104712327999.99988 95179680578.8286 95129659697.96649 1920.510103505941 214.97653160618847
P2uP3c 988697882.0 849848451958.9597 189674802614.55215 104712327999.99988 95179680578.82812 95129659697.96649 859.5633382361789 96.2171169068677
wheel4 376413672.0 849848451958.964 189674802614.55307 104712327999.99936 95179680578.82767 95129659697.96649 2257.751285821956 252.72636669256394
K5_e 182694156.0 849848451958.9597 189674802614.55215 104712327999.99988 95179680578.82767 95129659697.96649 4651.754990777919 520.7044482471924
K5 93088320.0 849848451958.9556 189674802614.55215 104712328000.0009 95179680578.82767 95129659697.96649 9129.485331338621 1021.9290636888333


==> fig54/musae_FR_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 47080032.0 47080032.00000001 47080032.00000001 47080032.00000001 47080032.00000001 47080032.00000001 1.0000000000000002 1.0000000000000002
K3 2536164.0 47080032.00000012 31380826.648384225 31380826.648384225 30906536.5094966 30906536.509496525 18.563480910540534 12.186331999624837
claw 40521339692.0 40521339692.0003 40521339692.0003 40521339692.0003 40521339692.0003 40521339692.0003 1.0000000000000073 1.0000000000000073
path4 4370246042.0 17000003044.094765 12104956173.446993 11058382927.309595 9767697617.222801 9278942885.213764 3.889941866136873 2.123208349378734
pan3 906290790.0 17000003044.094765 8275639575.763247 5801703933.648674 5509513954.506823 5279786419.264187 18.75777976745716 5.825709008103444
cycle4 470734612.0 17000003044.094765 4370246041.999991 4370246042.000012 4239140463.9058805 4239140463.9058905 36.11377326147151 9.005372360224683
fan2 128075012.0 17000003044.09468 4370246041.999991 4370246041.999991 4239140463.90587 4239140463.9058905 132.7347370781014 33.09888789162003
K4 22359792.0 17000003044.094765 4370246041.999991 4370246041.9999695 4239140463.9058905 4239140463.9058905 760.2934340397605 189.58765197394905
K14 54851912305080.0 54851912305080.35 54851912305080.08 54851912305080.08 54851912305080.08 54851912305080.35 1.0000000000000064 1.0000000000000064
chair 2438004138430.0 9477169476504.375 9391031802944.666 7654555345418.308 7654555345418.308 7135564929056.288 3.887265541151781 2.9268059133203
cricket 937950838050.0 9477169476504.328 6922450393055.202 5528561817108.834 5078068105989.288 4924630459999.832 10.1041217642146 5.250414265035618
pan4 215030296036.0 6138485706620.419 2754622344220.6025 1362731948210.3489 1203679931409.8264 737453272576.9875 28.547073690456735 3.429531959782655
bull 289770280126.0 6138485706620.419 3112359056193.3516 2597445833660.704 2026504925517.0273 1828774905400.6448 21.183972710904783 6.311119637960952
dart 102667707106.0 6138485706620.389 2754622344220.616 1362731948210.3489 1203679931409.8264 737453272576.9875 59.78983927519357 7.182913628484941
K23 87303283632.0 6138485706620.419 2438004138430.001 714947868636.0048 714947868636.0048 714947868635.9978 70.31219733378309 8.189243736233788
K3u2K1c 34037237160.0 6138485706620.419 2438004138430.001 714947868636.0013 714947868636.0013 714947868636.0013 180.34618020743076 21.004873729181412
path5 714947868636.0 6138485706620.419 3112359056193.3516 2597445833660.704 2026504925517.0374 1828774905400.6357 8.585920702626353 2.5579136404583314
pan4c 48239975002.0 6138485706620.389 2127786454602.6177 1362731948210.3555 1143059255471.4531 1040586306960.8591 127.24894045583338 21.571037441825315
butterfly 20127358240.0 6138485706620.419 1454676377194.031 714947868636.0048 644747735407.3479 592101225272.0261 304.9821856114794 29.41773173666263
cycle5 35887344330.0 6138485706620.358 1123653374016.1846 714947868636.0013 581440494544.0087 581440494544.0115 171.04875886536124 16.201825612879265
house 13031848754.0 6138485706620.419 1123653374016.1902 714947868636.0013 581440494544.0087 581440494544.0087 471.03721217883765 44.61688479660579
fan3 5129852156.0 6138485706620.419 1123653374016.1846 714947868636.0083 581440494544.0087 581440494544.0087 1196.6203937165512 113.34449353748757
kite 22152457104.0 6138485706620.419 1870083622365.9214 1362731948210.3489 939100742020.1871 737453272576.9912 277.1017985861267 33.28990861441874
clawuK1c 9358389036.0 6138485706620.389 1870083622365.9766 1362731948210.3354 939100742020.1871 737453272576.9912 655.9340163148555 78.8013054105941
P3u2K1c 1835338320.0 6138485706620.419 1123653374016.1846 714947868636.0013 581440494544.0087 581440494544.0115 3344.6071711837953 316.8028957974416
P2uP3c 4274554826.0 6138485706620.389 1123653374016.1902 714947868635.9978 581440494544.0087 581440494544.0087 1436.0526315589684 136.0236371299753
wheel4 1333909932.0 6138485706620.419 1123653374016.1902 714947868636.0013 581440494544.0087 581440494544.0115 4601.87420406764 435.89186990476014
K5_e 527274516.0 6138485706620.389 1123653374016.1846 714947868635.9978 581440494544.0087 581440494544.0144 11641.916156289997 1102.7282315005991
K5 179956920.0 6138485706620.419 1123653374016.1846 714947868635.9978 581440494544.0087 581440494544.0144 34110.86223647537 3230.9982552713973


==> fig54/musae_PTBR_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 8010776.0 8010776.000000006 8010776.000000006 8010776.000000006 8010776.000000006 8010776.000000006 1.0000000000000007 1.0000000000000007
K3 1041060.0 8010776.000000026 6502996.465795742 6502996.465795742 6405760.89212619 6392810.332918515 7.6948264269110584 6.140674248283975
claw 2529006624.0 2529006624.0000057 2529006624.0000057 2529006624.0000057 2529006624.0000057 2529006624.0000057 1.0000000000000022 1.0000000000000022
path4 675564124.0 1602874244.930203 1291490549.5070992 1189946177.3088858 1104353660.2892118 1056796437.1819384 2.372645597933207 1.5643169902579646
pan3 200143544.0 1602874244.930203 999010444.9419372 761148015.5022426 746966320.4825611 730826969.5970287 8.008623275553685 3.6515140832972794
cycle4 119006082.0 1602874244.930203 675564123.9999985 675564123.9999985 655512518.0851338 652864691.4065869 13.468843087618017 5.4859775268173845
fan2 45869512.0 1602874244.930207 675564124.0000018 675564123.9999985 655512518.0851338 652864691.4065869 34.944218393476845 14.233085614832504
K4 14028600.0 1602874244.930203 675564124.0000001 675564124.0000001 655512518.0851338 652864691.4065869 114.25760552943294 46.53812150938703
K14 1197857779004.0 1197857779003.998 1197857779003.998 1197857779003.992 1197857779003.992 1197857779003.998 0.9999999999999983 0.9999999999999983
chair 163015899236.0 402855754353.63525 388307339416.2743 339115687235.6928 339115687235.6928 320203465634.8448 2.4712666447977343 1.96424684423746
cricket 72904464088.0 402855754353.63525 318002879004.7914 258300298107.1687 244562001879.37134 238384497217.45447 5.525803658159595 3.2698203079815564
pan4 24772205788.0 320718722513.3461 184233634819.4662 113063350094.06546 104930732920.4777 74635582651.44853 12.94671638279005 3.012875934027766
bull 35401190234.0 320718722513.34454 208213016999.3688 176758394554.03894 152244552462.10553 139414547309.82803 9.059546314499899 3.9381316387473198
dart 13891078670.0 320718722513.34296 184233634819.46802 113063350094.06546 104930732920.47719 74635582651.44853 23.08810785198317 5.372914834370349
K23 9441227690.0 320718722513.34454 163015899236.0005 72320871473.9999 72320871473.9999 72320871473.9999 33.97002307793559 7.660113054004727
K3u2K1c 5083836060.0 320718722513.3461 163015899235.9997 72320871473.9999 72320871473.9999 72320871473.9999 63.08596869139524 14.22564980862107
path5 72320871474.0 320718722513.3461 208213016999.37085 176758394554.0398 152244552462.10477 139414547309.82736 4.434663410114567 1.9277221702167697
pan4c 15809822506.0 320718722513.3461 161059621252.84656 113063350094.06602 102975665545.72044 96412050176.73775 20.286041945861815 6.09823735466659
butterfly 5607678392.0 320718722513.3461 124584917753.67131 72320871473.99954 69651015573.92941 66673697965.13746 57.19278105728895 11.889715012946388
cycle5 9479803510.0 320718722513.3461 108913878222.53891 72320871473.9999 67079722237.91353 66673697965.13746 33.831790097234425 7.033236279085858
house 4200817524.0 320718722513.3461 108913878222.53944 72320871473.9999 67079722237.91353 66673697965.1368 76.3467398145776 15.87160060731474
fan3 2043526484.0 320718722513.3461 108913878222.53944 72320871473.9999 67079722237.91353 66673697965.1368 156.9437563077583 32.6267843784582
kite 6447159024.0 320718722513.3461 150589797721.5489 113063350094.06546 90378352401.89864 74635582651.4489 49.74574402763268 11.576507167515603
clawuK1c 3218010744.0 320718722513.34454 150589797721.54816 113063350094.06546 90378352401.89864 74635582651.4489 99.66365808794346 23.193080629269925
P3u2K1c 910553336.0 320718722513.3477 108913878222.53944 72320871474.00026 67079722237.91353 66673697965.13746 352.22398275123965 73.22327570401374
P2uP3c 1676193812.0 320718722513.3461 108913878222.53944 72320871473.9999 67079722237.91319 66673697965.13746 191.33749344335732 39.77684292103655
wheel4 707389156.0 320718722513.3461 108913878222.53944 72320871473.9999 67079722237.912865 66673697965.13746 453.38371360805274 94.25320900047478
K5_e 357082440.0 320718722513.3461 108913878222.53944 72320871473.9999 67079722237.91353 66673697965.13746 898.1643637064486 186.71794100302847
K5 165970680.0 320718722513.34454 108913878222.53944 72320871473.9999 67079722237.91353 66673697965.13779 1932.3818069152005 401.71973727611277


==> fig54/musae_RU_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 8886272.0 8886271.999999989 8886271.999999989 8886271.999999989 8886271.999999989 8886271.999999989 0.9999999999999988 0.9999999999999988
K3 428670.0 8886272.000000011 5854212.542609645 5854212.542609645 5854212.542609645 5854212.542609645 20.729866797303313 13.656688227796778
claw 4344684970.0 4344684970.000012 4344684970.000012 4344684970.000012 4344684970.000012 4344684970.000012 1.0000000000000029 1.0000000000000029
path4 459358306.0 1840600221.3161514 1300940685.026564 1202699849.0672224 1059192453.0958264 1012747169.3385466 4.006894394364454 2.204699808646862
pan3 88066952.0 1840600221.3161469 877147426.3354517 635263548.6832197 600644178.0811622 577194256.051118 20.900010497878327 6.554039204753198
cycle4 57090688.0 1840600221.3161514 459358305.9999997 459358306.00000083 459358305.99999857 459358305.99999857 32.239937646506405 8.046116137188582
fan2 13257314.0 1840600221.3161514 459358306.00000083 459358305.99999857 459358306.00000083 459358306.00000083 138.83658645455267 34.64942491367413
K4 2803272.0 1840600221.3161514 459358305.99999744 459358305.99999857 459358306.00000083 459358305.9999997 656.5899496431853 163.86504984175625
K14 3521500639796.0 3521500639795.98 3521500639795.997 3521500639795.997 3521500639795.997 3521500639795.98 0.9999999999999943 0.9999999999999943
chair 143515173170.0 585731726131.0782 574312539588.4419 474092815457.49713 474092815457.49713 443270753893.6305 4.081322644799748 3.088668216067697
cricket 52088567848.0 585731726131.081 419980332875.1945 344730119914.71533 316573926435.2652 308848946739.0221 11.244918997203163 5.929303866450625
pan4 14790192498.0 381240769437.29266 165328073186.50705 85978841759.4259 75719757001.82655 47108017277.56995 25.77659279883246 3.185084797506193
bull 15837625110.0 381240769437.29266 190456320260.8918 162777701036.6471 126249641322.60979 115420373020.6818 24.071839482838513 7.287732360062272
dart 5677930718.0 381240769437.29083 165328073186.50623 85978841759.4259 75719757001.82729 47108017277.57018 67.14431513380273 8.29668758166242
K23 7045761590.0 381240769437.29266 143515173169.99945 45413844667.999794 45413844667.999794 45413844668.000015 54.10923497303471 6.445555116774823
K3u2K1c 1864387206.0 381240769437.29266 143515173169.99945 45413844668.000244 45413844668.000244 45413844667.999794 204.48583224041533 24.358590598480966
path5 45413844668.0 381240769437.29266 190456320260.8918 162777701036.6455 126249641322.6104 115420373020.68123 8.394813789151103 2.5415239309613
pan4c 4429080272.0 381240769437.29266 128413441957.00288 85978841759.42549 71593327372.77434 65781449068.207375 86.07673512883504 14.852169079903137
butterfly 1157036908.0 381240769437.29266 86581595468.48303 45413844668.000015 40598963059.28933 37490773320.73607 329.49750072907153 32.40240052976432
cycle5 2263986150.0 381240769437.29266 67249563065.39838 45413844667.999794 36294566415.57866 36294566415.57902 168.3935961522082 16.03126698260898
house 875609544.0 381240769437.29266 67249563065.39838 45413844667.999794 36294566415.57866 36294566415.57902 435.40042710783047 41.4506290666688
fan3 350354700.0 381240769437.29266 67249563065.39805 45413844668.000015 36294566415.57902 36294566415.57902 1088.1565722888622 103.59377629464944
kite 1455612054.0 381240769437.29083 113172895697.6393 85978841759.4259 58727897627.47482 47108017277.56995 261.9109730437083 32.36303048474889
clawuK1c 662850870.0 381240769437.29266 113172895697.63875 85978841759.4259 58727897627.47453 47108017277.56972 575.1531553957117 71.06880206338074
P3u2K1c 142675832.0 381240769437.29266 67249563065.39805 45413844668.000015 36294566415.57902 36294566415.57919 2672.076721706397 254.38482402246788
P2uP3c 332166232.0 381240769437.29083 67249563065.39838 45413844668.000015 36294566415.57902 36294566415.57866 1147.7408981093865 109.2662736878644
wheel4 113944510.0 381240769437.29266 67249563065.39838 45413844668.000015 36294566415.57902 36294566415.57902 3345.845880923027 318.5284347229982
K5_e 50634456.0 381240769437.29266 67249563065.39805 45413844668.000015 36294566415.578835 36294566415.57902 7529.275508307874 716.7958201343965
K5 21510360.0 381240769437.29266 67249563065.39871 45413844667.999794 36294566415.57902 36294566415.57902 17723.588514431773 1687.306321957374


==> fig54/musae_chameleon_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 6634006.0 6634005.999999997 6634005.999999997 6634005.999999997 6634005.999999997 6634005.999999997 0.9999999999999996 0.9999999999999996
K3 2070386.0 6634005.999999997 5437554.645835582 5437554.645835582 5437554.645835582 5437554.645835582 3.20423631148974 2.6263482489910492
claw 1855184486.0 1855184485.9999962 1855184485.9999962 1855184485.9999962 1855184485.9999962 1855184485.9999962 0.9999999999999979 0.9999999999999979
path4 470872094.0 1246525440.8667812 977240817.2159386 904575928.8260694 847992613.1789548 821628907.1928765 2.647269729402952 1.7449088991731085
pan3 272888389.0 1246525440.8667843 696999187.0389154 559191867.9219481 553731735.4808041 553731735.4808028 4.567894755195262 2.0291509562204304
cycle4 242399892.0 1246525440.8667812 470872093.99999857 470872093.9999997 470872093.9999997 470872093.9999997 5.1424339779276025 1.9425425074034262
fan2 165667200.0 1246525440.8667812 470872094.0000009 470872094.0000009 470872093.9999997 470872093.9999997 7.524274212800006 2.8422771315021906
K4 116696302.0 1246525440.8667781 470872093.99999857 470872093.9999997 470872093.99999857 470872094.0000009 10.681790420974764 4.03502155535315
K14 903862878586.0 903862878585.9963 903862878586.0007 903862878586.0007 903862878586.0007 903862878586.0007 0.999999999999996 1.0000000000000009
chair 81622269660.0 285738928549.0091 256122329809.65845 233724176482.65726 233724176482.65726 220434814243.37448 3.5007471580888785 2.7006699906974196
cricket 54967332961.0 285738928549.0091 204025519655.00565 166748692951.49396 158798898352.53052 154475393318.9333 5.1983407809097155 2.8103126893301424
pan4 32382365954.0 234221324902.04565 108397184424.24834 76248273413.90402 71478767632.64217 54454955439.611145 7.232989869695229 1.6816237429027217
bull 35397831570.0 234221324902.04453 143955193111.5036 123342910906.55457 108394757557.66193 101759639821.69382 6.616826921696224 2.8747421892344414
dart 25751064987.0 234221324902.0468 108397184424.24887 76248273413.9044 71478767632.64217 54454955439.611145 9.095597600343504 2.1146680910906728
K23 23026919392.0 234221324902.04565 81622269659.99991 47135252086.00027 47135252086.00027 47135252086.00003 10.17163090358577 2.046963003760535
K3u2K1c 18546482612.0 234221324902.0468 81622269659.99991 47135252086.00027 47135252086.00027 47135252086.00027 12.628881163186179 2.541465844068065
path5 47135252086.0 234221324902.04565 143955193111.5043 123342910906.55397 108394757557.66193 101759639821.69382 4.9691327517396155 2.1588860845812303
pan4c 24320587469.0 234221324902.0468 102673415601.48723 76248273413.90402 70780825548.0147 67021943759.69206 9.6305784225235 2.7557699354557506
butterfly 17561418366.0 234221324902.04453 73229940812.97304 47135252086.00003 46219257998.64856 46219257998.64856 13.337266957634334 2.6318636134842004
cycle5 20989540295.0 234221324902.0468 69363131408.79585 47135252086.00003 45321064710.71811 45321064710.71833 11.158954489243463 2.1592214061741237
house 16879739620.0 234221324902.04565 69363131408.7962 47135252085.9998 45321064710.71833 45321064710.71811 13.875884946976786 2.6849386146347505
fan3 13864298320.0 234221324902.04453 69363131408.7962 47135252086.00003 45321064710.71855 45321064710.71833 16.893846301919773 3.2689043227914567
kite 19103162776.0 234221324902.04565 99925887420.48756 76248273413.9044 62816124827.235344 54454955439.61168 12.26086631038429 2.850572760026179
clawuK1c 15837337930.0 234221324902.0468 99925887420.48708 76248273413.9044 62816124827.23504 54454955439.61087 14.78918527452592 3.4383906992638673
P3u2K1c 11321363280.0 234221324902.04453 69363131408.7962 47135252086.00003 45321064710.71855 45321064710.71855 20.688438230386378 4.0031455214215645
P2uP3c 13534538659.0 234221324902.04453 69363131408.79654 47135252086.00003 45321064710.71855 45321064710.71855 17.305453167130707 3.348548912716845
wheel4 11005752282.0 234221324902.04565 69363131408.7962 47135252086.00073 45321064710.71811 45321064710.71855 21.28171876856765 4.117943376287101
K5_e 9088269536.0 234221324902.04453 69363131408.79552 47135252086.00003 45321064710.71833 45321064710.71833 25.77182861646639 4.986765030591885
K5 7347540540.0 234221324902.04565 69363131408.79654 47135252086.00003 45321064710.71855 45321064710.71855 31.877513792124738 6.168195257173573


==> fig54/musae_crocodile_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 143827251.0 143827251.00000036 143827251.00000036 143827251.00000036 143827251.00000036 143827251.00000036 1.0000000000000024 1.0000000000000024
K3 3785275.0 143827250.99999964 57945881.046377696 57945881.04637784 57945881.04637784 57945881.046377696 37.99651306708222 15.308235477310815
claw 243958947261.0 243958947261.0005 243958947261.0005 243958947261.0005 243958947261.0005 243958947261.0005 1.000000000000002 1.000000000000002
path4 9826788327.0 75356648176.79025 45283926840.67931 45283926840.67931 38796615380.49569 38796615380.49569 7.668492051440751 3.9480463086701927
pan3 1869357006.0 75356648176.79025 25402143724.79626 22933349455.37033 21293626513.544044 19739220592.719284 40.31153382415507 10.559363743449273
cycle4 4970063547.0 75356648176.79025 9826788327.000015 9826788326.999968 9826788327.000015 9826788327.000063 15.162109591591959 1.9771957106930051
fan2 578336643.0 75356648176.79025 9826788327.000063 9826788327.000015 9826788327.000015 9826788327.000063 130.29893417420942 16.991467592344936
K4 79442449.0 75356648176.79025 9826788326.999968 9826788327.000015 9826788327.000015 9826788327.000015 948.5690474722179 123.69694603699863
K14 544269423428415.0 544269423428418.94 544269423428416.25 544269423428416.25 544269423428416.25 544269423428418.94 1.0000000000000073 1.0000000000000073
chair 9433430866767.0 49144477221441.0 49144477221441.0 49144477221441.0 49144477221441.0 49144477221441.0 5.209608032913232 5.209608032913232
cricket 3424129907500.0 49144477221441.0 42582950305208.66 38409428759529.65 38409428759529.65 37369977616484.38 14.35239857979629 10.913714907437221
pan4 3805382032225.0 39482256560966.54 11597338294735.14 8533941971007.05 7311381486271.81 5441732889049.545 10.375372623988907 1.4300096134809817
bull 1312494581521.0 39482256560966.54 14257618190255.066 14257618190254.996 10465175093849.988 10465175093849.988 30.08184347337423 7.973499655687946
dart 914126854538.0 39482256560966.54 11597338294735.254 8533941971007.05 7311381486271.81 5441732889049.545 43.19122271155778 5.9529296858911325
K23 2937367721625.0 39482256560966.54 9433430866767.002 5108017664148.975 5108017664148.975 5108017664149.0 13.441373468598037 1.73897793815313
K3u2K1c 647768012563.0 39482256560966.734 9433430866767.002 5108017664149.0 5108017664149.0 5108017664149.025 60.95122913641372 7.885566383462374
path5 5108017664149.0 39482256560966.54 14257618190255.066 14257618190255.066 10465175093849.988 10465175093850.041 7.729467507145811 2.0487742568512726
pan4c 74208472034.0 39482256560966.734 7777402480219.711 7220551819826.727 5743839447379.1045 5324546940318.673 532.0451355321964 71.75120029259101
butterfly 30870392853.0 39482256560966.54 4486416178636.441 3656737604211.9863 3152521701873.5156 2709061230740.1733 1278.968387249715 87.75596875751795
cycle5 89431868420.0 39482256560966.54 3093958624563.5137 3093958624563.5137 1945645793384.1414 1945645793384.151 441.4786055407623 21.75562053838337
house 44046698629.0 39482256560966.54 3093958624563.5137 3093958624563.4834 1945645793384.151 1945645793384.1318 896.372663329908 44.17234103677259
fan3 15655800075.0 39482256560966.54 3093958624563.4985 3093958624563.4834 1945645793384.1414 1945645793384.151 2521.8932518187858 124.27635662587821
kite 47453150335.0 39482256560966.54 6641722725729.604 6641722725729.604 4391408192072.2007 4139533130939.4385 832.0260358319272 87.23410567509245
clawuK1c 21982723403.0 39482256560966.54 6641722725729.604 6641722725729.604 4391408192072.222 4139533130939.418 1796.0584699700294 188.30847548099945
P3u2K1c 7686175579.0 39482256560966.54 3093958624563.4834 3093958624563.468 1945645793384.1318 1945645793384.1414 5136.788270728435 253.13574656035598
P2uP3c 25081955676.0 39482256560966.734 3093958624563.5137 3093958624563.4985 1945645793384.1318 1945645793384.151 1574.1299072123732 77.57153463299784
wheel4 10728049543.0 39482256560967.32 3093958624563.4834 3093958624563.4834 1945645793384.151 1945645793384.1318 3680.282832654264 181.3606271657886
K5_e 4740761919.0 39482256560966.54 3093958624563.5137 3093958624563.5137 1945645793384.1318 1945645793384.151 8328.251288622989 410.4078261315765
K5 2742681295.0 39482256560966.54 3093958624563.5137 3093958624563.4834 1945645793384.151 1945645793384.1702 14395.49561698766 709.3955090338595


==> fig54/musae_facebook_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 20877277.0 20877276.999999974 20877276.999999974 20877276.999999974 20877276.999999974 20877276.999999974 0.9999999999999988 0.9999999999999988
K3 4777049.0 20877277.00000008 20877277.000000026 20877277.00000008 20877277.00000008 20877276.999999974 4.370329255571814 4.370329255571792
claw 3986248265.0 3986248265.0000076 3986248265.0000076 3986248265.0000076 3986248265.0000076 3986248265.0000076 1.000000000000002 1.000000000000002
path4 1505732379.0 3986248264.9999876 2881545569.2728534 2588270004.354219 2452320943.3059936 2385388847.6754375 2.647381646695656 1.584205055920789
pan3 498741254.0 3986248265.000017 2082987389.5965073 1680563068.3516376 1680563068.3516376 1680563068.3516335 7.992617881575959 3.369609100657299
cycle4 313047229.0 3986248264.9999876 1505732379.0000045 1505732379.0000007 1505732379.0000007 1505732379.0000007 12.733696055172517 4.809920802716962
fan2 165059305.0 3986248265.0000076 1505732379.0000007 1505732378.999997 1505732378.999997 1505732379.0000045 24.15040015465961 9.122371980180121
K4 87867229.0 3986248265.0000076 1505732379.0000045 1505732378.9999933 1505732378.9999933 1505732378.999997 45.36672329794317 17.13645002962364
K14 1521749414173.0 1521749414172.9988 1521749414172.9988 1521749414172.9988 1521749414172.9988 1521749414172.9988 0.9999999999999992 0.9999999999999992
chair 289857698047.0 1001625630280.9534 868720695106.3037 711225991562.8977 709813689865.7817 642688029489.6091 3.45557712294583 2.217253617274633
cricket 121794766408.0 1001625630280.9534 627973498765.3165 429286376231.9199 389151522993.6066 367782416237.9688 8.22388071196434 3.019689819888774
pan4 43805117181.0 1001625630280.9534 393873493753.5922 230724838706.07037 190430608086.1686 163094515422.86792 22.865493685185204 3.723184091688914
bull 64025531739.0 1001625630280.9534 546038565485.1929 393507419102.23627 314559202588.5007 272548951408.4778 15.644159495060174 4.256879154389897
dart 26460995820.0 1001625630280.9534 393873493753.5922 230724838706.06924 190430608086.16766 163094515422.8671 37.852907618990486 6.163581920057425
K23 17749760425.0 1001625630280.9534 289857698046.9996 135280679885.00008 135280679885.00008 135280679884.9994 56.43037462467347 7.621549623535238
K3u2K1c 10408458275.0 1001625630280.9534 289857698046.9996 135280679885.00073 135280679885.00008 135280679885.00008 96.23189177659007 12.997187125198913
path5 135280679885.0 1001625630280.9534 557080507052.6561 393507419102.23627 366196396265.1191 272548951408.4778 7.404055265928732 2.0146923540018236
pan4c 39501068825.0 1001625630280.9485 399152450636.1021 230724838706.07037 211018258066.06393 192017206126.12488 25.3569247636921 4.861063556958699
butterfly 15327605235.0 1001625630280.9534 285995788457.4585 135280679885.00008 135280679885.00008 135280679885.00008 65.34782276319197 8.825950160569887
cycle5 21070791504.0 1001625630280.9485 282185332894.4287 135280679885.00008 135280679885.00008 135280679885.00008 47.536212870352 6.420294171641293
house 11644072238.0 1001625630280.9485 282185332894.42175 135280679885.00008 135280679885.00008 135280679885.00008 86.0202178248414 11.61798699972992
fan3 7064151751.0 1001625630280.9584 282185332894.42316 135280679884.99873 135280679884.99873 135280679885.00008 141.78993679448752 19.150307730273457
kite 17703128530.0 1001625630280.9584 390367171581.0111 230724838706.06924 177212243855.61 163094515422.8663 56.579018142673924 9.212751020051838
clawuK1c 10696299691.0 1001625630280.9485 390367171581.013 230724838706.07037 177212243855.61 163094515422.8663 93.64225566003249 15.247751104066023
P3u2K1c 4284740142.0 1001625630280.9534 282185332894.4245 135280679885.00008 135280679884.9994 135280679885.00008 233.7657820745745 31.572668447019225
P2uP3c 6251384534.0 1001625630280.9584 282185332894.42175 135280679885.00008 135280679884.9994 135280679885.00073 160.22460701838477 21.64011494561514
wheel4 3760047525.0 1001625630280.9534 282185332894.42316 135280679885.00008 135280679885.0014 135280679885.00008 266.3864282622208 35.978449470528986
K5_e 2651099767.0 1001625630280.9584 282185332894.42175 135280679885.00008 135280679885.00008 135280679885.00008 377.8151402481559 51.028136160294146
K5 1913245549.0 1001625630280.9534 282185332894.4245 135280679885.00008 135280679885.00008 135280679885.00008 523.5217355161103 70.70743217236675


==> fig54/musae_git_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 254912550.0 254912549.9999997 254912549.9999997 254912549.9999997 254912549.9999997 254912549.9999997 0.9999999999999988 0.9999999999999988
K3 3142860.0 254912550.00000033 103995524.78219745 103995524.78219745 98676278.44350629 98676278.44350629 81.10846490139565 31.39696914387096
claw 1358290560212.0 1358290560211.9985 1358290560211.9985 1358290560211.9985 1358290560211.9985 1358290560211.9985 0.9999999999999989 0.9999999999999989
path4 18710998112.0 161629869856.0843 94279106105.1933 87614628627.08308 71597889152.76822 68108279216.604614 8.638228109938483 3.640013152100339
pan3 3522026380.0 161629869856.08508 54993237672.64483 34967060606.12999 30769523127.759228 27752587022.38348 45.89115821900376 7.879721509179463
cycle4 992333398.0 161629869856.0843 18710998112.000023 18710998112.000023 16845859606.060097 16845859606.060097 162.87859521995478 16.976007902195082
fan2 162650312.0 161629869856.08588 18710998112.000023 18710998112.000023 16845859606.060097 16845859606.060097 993.7261593207757 103.57102546511007
K4 16589880.0 161629869856.0843 18710998112.000023 18710998112.000023 16845859606.060097 16845859606.060097 9742.678660489666 1015.4298648368823
K14 1.0870131680075514e+16 1.087013168007552e+16 1.087013168007552e+16 1.087013168007552e+16 1.087013168007552e+16 1.0870131680075572e+16 1.0000000000000004 1.0000000000000053
chair 49022603243658.0 147340983375299.62 147340983375299.62 147340983375300.38 147340983375300.38 147340983375300.38 3.005572401836105 3.0055724018361207
cricket 21303569358420.0 147340983375299.62 147340983375300.38 147340983375300.38 147340983375300.38 147340983375300.38 6.916258064382283 6.916258064382318
pan4 2114637355120.0 102483046949610.62 34869016248883.668 12018341306408.01 9821280785413.744 4977669126482.405 48.46365108489015 2.3539114706502176
bull 2114379553704.0 102483046949610.62 34869016248883.33 30113555215158.11 20109867996424.96 18197368853934.297 48.46956014594417 8.606481661277838
dart 550403005826.0 102483046949610.62 34869016248883.668 12018341306408.01 9821280785413.744 4977669126482.43 186.19637949798695 9.043680855289569
K23 1462608603108.0 102483046949610.12 34869016248883.668 4796528564139.979 4796528564140.002 4796528564140.002 70.06867505895745 3.2794341247190264
K3u2K1c 88323046812.0 102483046949610.62 34869016248883.668 4796528564140.002 4796528564140.002 4796528564140.002 1160.3205578692375 54.30664744106543
path5 4796528564140.0 102483046949610.62 34869016248883.5 30113555215158.406 20109867996424.766 18197368853934.387 21.366087073013283 3.79386229240503
pan4c 206568014232.0 102483046949610.12 19180296530453.938 12018341306408.246 8642308533592.518 7415017212387.651 496.1225353820253 35.89625063665336
butterfly 56725354944.0 102483046949610.62 11863896813711.322 4796528564140.002 3714071957264.183 3021452205609.2354 1806.6532514566582 53.26457998530026
cycle5 61258650630.0 102483046949610.62 6920240593628.395 4796528564140.002 2875898750372.4937 2875898750372.4795 1672.9563236481401 46.946818462306695
house 22230576340.0 102483046949610.62 6920240593628.429 4796528564140.002 2875898750372.4795 2875898750372.4795 4610.0040494771365 129.3668102161529
fan3 6794425978.0 102483046949611.64 6920240593628.292 4796528564140.025 2875898750372.4653 2875898750372.4653 15083.40031688423 423.2732477599251
kite 52623744776.0 102483046949611.12 15533897827184.717 12018341306408.129 6558662992109.226 4977669126482.43 1947.4677711714342 94.5897930234829
clawuK1c 23036412552.0 102483046949610.62 15533897827184.64 12018341306408.01 6558662992109.129 4977669126482.43 4448.741604981941 216.07831146652532
P3u2K1c 1758154004.0 102483046949610.62 6920240593628.395 4796528564140.002 2875898750372.437 2875898750372.4937 58290.14222670486 1635.7490548777282
P2uP3c 6574382208.0 102483046949609.61 6920240593628.429 4796528564140.002 2875898750372.4795 2875898750372.508 15588.239884335244 437.4401516956204
wheel4 998923356.0 102483046949610.62 6920240593628.395 4796528564140.049 2875898750372.4795 2875898750372.4937 102593.50362973256 2878.9984067331125
K5_e 306856704.0 102483046949610.62 6920240593628.395 4796528564140.002 2875898750372.4795 2875898750372.4795 333976.8876276877 9372.122925404554
K5 92817720.0 102483046949609.61 6920240593628.395 4796528564140.002 2875898750372.4795 2875898750372.4937 1104132.346168486 30984.371845941634


==> fig54/musae_squirrel_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 165849614.0 165849613.99999943 165849613.99999943 165849613.99999985 165849613.99999985 165849613.99999943 0.9999999999999966 0.9999999999999966
K3 57629063.0 165849614.00000027 149114292.90617874 149114292.90617874 149114292.90617874 149114292.90617874 2.87788149531427 2.5874842508922753
claw 127890040092.0 127890040091.99994 127890040091.99994 127890040091.99994 127890040091.99994 127890040091.99994 0.9999999999999996 0.9999999999999996
path4 56029473269.0 91121169853.00754 80689792751.61148 78413451975.97433 75566335997.47212 74360973687.512 1.6263078079554798 1.3271760262764143
pan3 34575758387.0 91121169853.00754 70557879648.24693 62596132711.700424 61761076899.46474 61126817075.831276 2.635406252933206 1.7679096548411242
cycle4 30294952622.0 91121169853.00754 56029473268.99963 56029473268.99991 56029473269.00018 56029473269.00018 3.0078003748662714 1.8494656178571456
fan2 19617862013.0 91121169853.00754 56029473269.00018 56029473268.99963 56029473268.99963 56029473268.99963 4.644806339886837 2.856043804970749
K4 9962686508.0 91121169853.00754 56029473269.00018 56029473268.99963 56029473268.99991 56029473268.99991 9.146244818587595 5.623932181747207
K14 124290397555562.0 124290397555562.83 124290397555562.83 124290397555562.22 124290397555562.22 124290397555562.83 1.0000000000000067 1.0000000000000067
chair 36398910371617.0 59310669560954.93 59310669560954.93 55374753364065.9 55374753364065.9 54395497299260.44 1.6294627766441045 1.494426529363273
cricket 28434108782999.0 59310669560954.93 53366429924215.59 49538952689692.81 48480577935324.78 48253208553662.68 2.085898665352835 1.697018497112654
pan4 17267396483803.0 50063834308234.664 37801197578198.09 29595358878981.805 28520780257195.273 24579007502080.875 2.8993273163788804 1.4234344781007515
bull 19353332782665.0 50063834308234.17 39257508638506.13 37073764011223.164 34430415593749.113 33340773453683.254 2.5868327109569944 1.7227406683952111
dart 14899668226745.0 50063834308234.664 37801197578198.27 29595358878982.098 28520780257195.555 24579007502080.754 3.360063697147951 1.6496345507855859
K23 13145561969600.0 50063834308234.664 36398910371617.11 23625474524534.168 23625474524534.168 23625474524533.934 3.808421003530367 1.797220581301084
K3u2K1c 11456668954763.0 50063834308234.664 36398910371616.93 23625474524534.168 23625474524534.168 23625474524534.168 4.369842098598922 2.0621591334985814
path5 23625474524534.0 50063834308234.664 39257508638506.516 37073764011223.164 34430415593748.945 33340773453683.254 2.1190615348803092 1.4112213246366903
pan4c 11217468102445.0 50063834308234.42 34328091265923.316 29595358878982.098 28140302385935.363 27407055865546.14 4.46302444107885 2.443247942873348
butterfly 7867212660699.0 50063834308234.664 30017642250626.61 23625474524534.05 22999333720376.4 22529372699186.086 6.363605061590709 2.8637045508802044
cycle5 9483320699415.0 50063834308234.664 27259675057534.66 23625474524534.05 22389787389537.45 22389787389537.45 5.279145975873511 2.360964908728502
house 7543329854178.0 50063834308234.664 27259675057534.395 23625474524534.05 22389787389537.227 22389787389537.45 6.636834829714621 2.9681570105457458
fan3 5903656505930.0 50063834308234.664 27259675057534.66 23625474524534.168 22389787389537.227 22389787389537.45 8.48014010604232 3.7925288110932187
kite 8572088285784.0 50063834308234.664 32713100266621.746 29595358878982.098 26487257053693.99 24579007502080.996 5.840331158425049 2.8673301863727843
clawuK1c 6667110894257.0 50063834308234.42 32713100266621.746 29595358878981.805 26487257053693.465 24579007502080.875 7.509074785505524 3.686605471532362
P3u2K1c 4386034850538.0 50063834308234.664 27259675057534.66 23625474524534.168 22389787389537.227 22389787389537.45 11.414372209580991 5.104790124226001
P2uP3c 5807525149155.0 50063834308234.42 27259675057534.797 23625474524534.168 22389787389537.336 22389787389537.227 8.620510978849357 3.855306144097363
wheel4 4312721615579.0 50063834308234.17 27259675057534.395 23625474524533.934 22389787389537.45 22389787389537.336 11.608408511086543 5.19156796688613
K5_e 2974382449614.0 50063834308234.664 27259675057534.527 23625474524534.05 22389787389537.227 22389787389537.227 16.831673517550403 7.527541521246825
K5 1692557912335.0 50063834308234.664 27259675057534.66 23625474524534.05 22389787389537.668 22389787389537.45 29.578801377122844 13.228373000631452


==> fig54/new_sites_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 20817319.0 20817318.999999925 20817318.999999925 20817318.999999925 20817318.999999925 20817318.999999925 0.9999999999999964 0.9999999999999964
K3 2340835.0 20817319.00000008 20817319.000000026 20817319.000000026 20817319.000000026 20817318.999999974 8.893116772433801 8.893116772433757
claw 3730664981.0 3730664981.0000114 3730664981.0000114 3730664981.0000114 3730664981.0000114 3730664981.0000114 1.000000000000003 1.000000000000003
path4 1110180649.0 3730664980.999993 2490703616.6969886 2109488232.7239099 1903804694.6889243 1787037186.477203 3.360412545796403 1.6096814406618278
pan3 138619083.0 3730664981.0000114 1662868292.3344557 1192800915.2962968 1190626711.789386 1190626711.789392 26.913069256128402 8.589197720990493
cycle4 106188583.0 3730664980.999993 1110180648.999997 1110180648.9999998 1110180648.999997 1110180648.999997 35.132449041155326 10.454802367972054
fan2 34210187.0 3730664981.0000024 1110180649.0000052 1110180649.0000052 1110180649.0000024 1110180649.0000024 109.05128875793642 32.451756226880676
K4 19847287.0 3730664981.0000024 1110180648.9999998 1110180648.9999943 1110180648.9999943 1110180648.999997 187.96851080956316 55.93614124691183
K14 1419836270251.0 1419836270250.994 1419836270251.001 1419836270251.0078 1419836270251.0078 1419836270250.994 0.9999999999999957 0.9999999999999957
chair 184578430089.0 922004016930.3822 744733488063.7346 580798642205.2534 573108823104.4375 466702711699.66785 4.995188313638871 2.5284791482657707
cricket 23608041235.0 922004016930.3732 497206369814.12524 298768656962.79565 254081926166.2694 230255548056.78177 39.054659713295486 9.753267785529678
pan4 10715045619.0 922004016930.3777 261314716405.45963 136788707379.07881 101873779189.8112 73483481088.28922 86.04760536861114 6.857971837094912
bull 10042041869.0 922004016930.3822 395878062836.4886 273772209552.9848 194119975650.7442 153406012842.11404 91.8143968087435 15.27637654207375
dart 2375258687.0 922004016930.3732 261314716405.4609 136788707379.07881 101873779189.8112 73483481088.28922 388.16993785838247 30.937043400986504
K23 5249823181.0 922004016930.3822 184578430088.9998 68345689640.999825 68345689641.000496 68345689641.00016 175.62572778970366 13.01866506444537
K3u2K1c 798470035.0 922004016930.3822 184578430088.9998 68345689641.00016 68345689641.00016 68345689641.00016 1154.7133599451633 85.59581029362005
path5 68345689641.0 922004016930.3822 423619637014.276 273772209552.9848 235273362957.62268 153406012842.11328 13.490302340548478 2.2445601712106553
pan4c 7680912771.0 922004016930.3822 273777678366.39246 136788707379.07881 113711756578.65865 102207888017.69891 120.03833976757217 13.306737241385463
butterfly 1343125265.0 922004016930.3777 176937541658.7835 68345689641.00016 68096759569.58775 68096759569.58809 686.4616733498626 50.70022978801467
cycle5 2439204365.0 922004016930.3822 169612958746.90356 68345689641.00117 67848736156.38241 67848736156.38307 377.99375491457937 27.81592929642985
house 1167359396.0 922004016930.3822 169612958746.9019 68345689641.00016 67848736156.38241 67848736156.38241 789.8201874158575 58.12154884679783
fan3 632859677.0 922004016930.3822 169612958746.9019 68345689641.000496 67848736156.38241 67848736156.38241 1456.8853893505088 107.20976327329258
kite 1954920448.0 922004016930.3822 254052357445.8906 136788707379.07747 88849734108.95828 73483481088.28922 471.6324993549723 37.58898791174198
clawuK1c 1075052750.0 922004016930.3732 254052357445.88934 136788707379.07881 88849734108.95784 73483481088.28922 857.6360712815006 68.3533725096645
P3u2K1c 442482550.0 922004016930.3822 169612958746.90356 68345689641.00016 67848736156.382744 67848736156.38307 2083.707068064904 153.33652401972253
P2uP3c 701484641.0 922004016930.3822 169612958746.90356 68345689641.000496 67848736156.38307 67848736156.38307 1314.3609468284599 96.72162751797593
wheel4 433121491.0 922004016930.3777 169612958746.90524 68345689641.000496 67848736156.38241 67848736156.38241 2128.7422492050337 156.65058780558735
K5_e 327566891.0 922004016930.3822 169612958746.90274 68345689641.00016 67848736156.38241 67848736156.38241 2814.7045451256618 207.1294078264534
K5 259421435.0 922004016930.3732 169612958746.90356 68345689640.999825 67848736156.382744 67848736156.382744 3554.078007973293 261.5386664420492


==> fig54/oregon1_010526.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 12434672.0 12434672.000000006 12434672.000000006 12434672.000000006 12434672.000000006 12434672.000000006 1.0000000000000004 1.0000000000000004
K3 119364.0 10130229.5361671 3481878.909853704 3481878.909853704 3297873.4839831 3297873.483983108 84.86838189208723 27.628711202566166
claw 18948787770.0 18948787770.00003 18948787770.00003 18948787770.00003 18948787770.00003 18948787770.00003 1.0000000000000016 1.0000000000000016
path4 258949138.0 2191925124.0000076 1577385889.0883677 1577385889.0883718 1273260401.1311243 1273260401.1311274 8.464693649607776 4.917028922996946
pan3 48930598.0 2191925124.0000076 834694623.6068033 659016115.455183 562206017.5536155 489533410.2939844 44.79661425760641 10.004648017871853
cycle4 33839470.0 2191925124.0000024 258949137.99999994 258949137.99999994 232303163.66266897 232303163.66266957 64.77421555361246 6.864858216238894
fan2 4695120.0 2191925124.0000024 258949137.9999993 258949137.9999993 232303163.66267014 232303163.66267014 466.8517788682722 49.47757749805546
K4 731496.0 2191925124.0000024 258949137.99999866 258949137.9999993 232303163.66267014 232303163.66267014 2996.496390957712 317.57270533628366
K14 38055742070696.0 38055742070695.984 38055742070695.984 38055742070695.984 38055742070695.984 38055742070696.17 0.9999999999999996 1.0000000000000044
chair 206497339700.0 582166473696.0027 582166473695.9999 582166473695.9999 582166473695.9999 582166473695.9999 2.819244424852039 2.819244424852026
cricket 63874041774.0 582166473695.9999 582166473695.9999 582166473695.9999 582166473695.9999 582166473695.9999 9.11428895882038 9.11428895882038
pan4 23744021850.0 582166473695.9999 200097456780.13055 88887215370.36995 71749450962.3866 40612297035.93826 24.518444152964754 1.7104219871638242
bull 17688610290.0 582166473696.0027 200097456780.1325 200097456780.13055 130376744082.07878 130376744082.07942 32.91193961264001 7.370660664946982
dart 4231830916.0 582166473695.9999 200097456780.13055 88887215370.36995 71749450962.3866 40612297035.93826 137.56846274148253 9.596861935666775
K23 19909209140.0 582166473695.9999 200097456780.13055 39485444659.99973 39485444659.99973 39485444659.99992 29.241064755623935 1.9832753969452712
K3u2K1c 914310624.0 582166473696.0027 200097456780.13055 39485444659.99992 39485444659.99992 39485444659.99992 636.7272329715406 43.18602849352861
path5 39485444660.0 582166473695.9999 200097456780.13055 200097456780.13055 130376744082.07942 130376744082.07878 14.743824685498677 3.301893778953806
pan4c 1207713478.0 474277086424.2697 85643509429.34691 83598724695.01695 57567635031.19672 50126252333.63659 392.70662707986247 41.50508646856104
butterfly 244956480.0 474277086424.2744 56030035587.4367 34926714627.42572 25418893733.06304 19272157705.008896 1936.1687693433316 78.67584358253717
cycle5 506821310.0 474277086424.2721 32848692452.265503 32848692452.26534 16363502150.63669 16363502150.63669 935.7875785141554 32.28653142196545
house 242683970.0 474277086424.2721 32848692452.26518 32848692452.26534 16363502150.63661 16363502150.63669 1954.2991917606757 67.42720646376722
fan3 92467090.0 474277086424.2721 32848692452.26534 32848692452.26534 16363502150.63669 16363502150.63661 5129.144719751342 176.96568747471787
kite 586434944.0 474277086424.2721 81073669080.97246 81073669080.97206 43431973735.810585 38759428101.90294 808.7462919403931 66.09331264867964
clawuK1c 307353426.0 474277086424.2721 81073669080.97206 81073669080.97166 43431973735.810585 38759428101.90294 1543.1000480348382 126.10703126472694
P3u2K1c 38612520.0 474277086424.2721 32848692452.26534 32848692452.265503 16363502150.63669 16363502150.63653 12282.987135371432 423.7874697283816
P2uP3c 105322370.0 474277086424.2721 32848692452.265503 32848692452.26534 16363502150.63661 16363502150.63661 4503.099260150261 155.36587479598694
wheel4 28858396.0 474277086424.2721 32848692452.26534 32848692452.265503 16363502150.63669 16363502150.63661 16434.63089300847 567.0274311377739
K5_e 12647760.0 474277086424.2721 32848692452.26534 32848692452.26534 16363502150.63661 16363502150.63669 37498.89991779351 1293.786579650206
K5 5523000.0 474277086424.2721 32848692452.26534 32848692452.26534 16363502150.63661 16363502150.63661 85873.09187475505 2962.792350287273


==> fig54/oregon2_010526.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 14582082.0 14582082.000000002 14582082.000000002 14582082.000000002 14582082.000000002 14582082.000000002 1.0000000000000002 1.0000000000000002
K3 537246.0 14582082.000000002 5405714.107124048 5405714.107124048 5227697.342816785 5227697.342816785 27.142281189622633 9.73054679386498
claw 20299013706.0 20299013705.999977 20299013705.999977 20299013705.999977 20299013705.999977 20299013705.999977 0.9999999999999989 0.9999999999999989
path4 446406126.0 3562536982.73292 2119591028.0382776 2070718254.6934268 1716742503.8697236 1674270856.9174566 7.980484082185109 3.7505552890137905
pan3 113282828.0 3562536982.732929 1235926582.6439366 917621241.0978367 799892159.183613 722434709.9350991 31.448164259572767 6.37726584593297
cycle4 66559296.0 3562536982.73292 446406126.0000001 446406125.99999684 417488840.63693345 417488840.63693243 53.524258771200344 6.272434742052146
fan2 22739202.0 3562536982.732929 446406125.99999905 446406126.0000001 417488840.63693243 417488840.63693345 156.6693933557092 18.359872111472225
K4 9576312.0 3562536982.73292 446406125.99999905 446406126.0000001 417488840.63693345 417488840.6369345 372.0155507394621 43.59599401491248
K14 40857921371238.0 40857921371238.03 40857921371238.03 40857921371238.03 40857921371238.03 40857921371238.03 1.0000000000000007 1.0000000000000007
chair 273005921432.0 954543087719.9982 954543087720.0028 954543087720.0028 954543087719.9982 954543087719.9982 3.4964189886912567 3.4964189886912567
cricket 88776862888.0 954543087719.9982 954543087719.9982 954543087719.9982 954543087719.9982 954543087719.9982 10.752160604325928 10.752160604325928
pan4 30254686672.0 870360607856.9402 290020260252.84827 130306156201.54372 108031170517.78636 61934324320.452354 28.767794467441583 2.0470985203681225
bull 28192698700.0 870360607856.9402 308094970672.93774 294050883153.76373 202111387426.9048 192234750999.41974 30.871844413282087 6.818600554881244
dart 8194521554.0 870360607856.9402 290020260252.84827 130306156201.54501 108031170517.78636 61934324320.452354 106.21249845051541 7.558015914940182
K23 22890748104.0 870360607856.9402 273005921431.99823 57744068516.00012 57744068516.00012 57744068516.00069 38.02237497449245 2.522594205032133
K3u2K1c 2317811358.0 870360607856.9402 273005921431.99957 57744068516.00012 57744068516.00012 57744068516.00012 375.50968281040764 24.913187312114346
path5 57744068516.0 870360607856.9402 308094970672.9362 294050883153.76373 202111387426.9048 192234750999.4207 15.072727471840272 3.329082206013166
pan4c 6037977544.0 870360607856.9402 158991400102.6734 130306156201.54372 94170974225.94673 82947783510.60988 144.1477053391539 13.737676714786053
butterfly 2021926996.0 870360607856.9402 104752841033.66931 57744068516.00012 43877648357.9931 35791316364.76941 430.4609462056662 17.70158687013713
cycle5 2692266540.0 870360607856.9402 64887745078.57829 57744068516.00012 33341052594.76569 33341052594.76569 323.28173861156415 12.384008826542743
house 1558290748.0 870360607856.9402 64887745078.578606 57744068516.00012 33341052594.76569 33341052594.76569 558.5354395346383 21.39591256481341
fan3 927139504.0 870360607856.9402 64887745078.57829 57744068516.00012 33341052594.765854 33341052594.76569 938.7590584824657 35.961203735706306
kite 3013645644.0 870360607856.9359 141391611904.72983 130306156201.54372 74253576539.28496 61934324320.452354 288.8065521537926 20.551296216182593
clawuK1c 1888300458.0 870360607856.9402 141391611904.72913 130306156201.54501 74253576539.28496 61934324320.452354 460.9227330161142 32.798977545157356
P3u2K1c 541776496.0 870360607856.9402 64887745078.57829 57744068516.00012 33341052594.76569 33341052594.76569 1606.4938480774185 61.54023447109025
P2uP3c 828033164.0 870360607856.9402 64887745078.578606 57744068516.00012 33341052594.76569 33341052594.76569 1051.118053837926 40.26535897874459
wheel4 445442094.0 870360607856.9402 64887745078.578606 57744068516.00012 33341052594.76569 33341052594.76569 1953.9253689323314 74.84935313447428
K5_e 291202680.0 870360607856.9402 64887745078.578606 57744068516.00012 33341052594.76569 33341052594.765198 2988.8482065375915 114.49431919639338
K5 180110400.0 870360607856.9402 64887745078.57829 57744068515.99983 33341052594.76569 33341052594.765854 4832.372854965289 185.1145330573129


==> fig54/politician_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 3564223.0 3564223.0000000005 3564223.0000000005 3564223.0000000005 3564223.0000000005 3564223.0000000005 1.0000000000000002 1.0000000000000002
K3 1048721.0 3564223.000000009 3564223.0000000005 3564222.9999999916 3564222.9999999916 3564223.0000000005 3.3986379599531324 3.3986379599531245
claw 331645679.0 331645679.0000004 331645679.0000004 331645679.0000004 331645679.0000004 331645679.0000004 1.0000000000000013 1.0000000000000013
path4 155539755.0 331645679.0000004 257669708.22769976 238036151.7603863 228750784.84494564 224787453.76165178 2.132224517133902 1.4452089998576363
pan3 67826532.0 331645679.0000004 200194613.53557393 170848628.92151105 170848628.9215119 170848628.9215119 4.889615748008469 2.5189055651778256
cycle4 52045903.0 331645679.0000004 155539754.99999958 155539754.99999958 155539754.99999958 155539754.99999958 6.372176480442667 2.988511026506728
fan2 28898339.0 331645679.0000004 155539754.99999997 155539754.99999958 155539754.99999958 155539754.99999958 11.476288619909969 5.382307785924983
K4 15731665.0 331645679.0000004 155539754.99999958 155539754.99999958 155539754.99999958 155539754.99999997 21.081409946118253 9.887049781443984
K14 50618183863.0 50618183862.99989 50618183862.99989 50618183862.99964 50618183862.99964 50618183862.99964 0.9999999999999979 0.9999999999999929
chair 13401179637.0 44755140935.960106 35423122379.37787 31971013607.480576 29952443123.24021 26788161791.04098 3.339641893344475 1.998940579609886
cricket 7112141214.0 44755140935.960106 25698450927.720806 20360214223.43163 18115722809.049805 17259359233.546787 6.29278013319831 2.4267458581351486
pan4 3827779435.0 44755140935.960106 16992167048.504976 12880935568.04242 10677977558.925947 9608973423.600767 11.692194311598339 2.510325787253927
bull 4711147545.0 44755140935.960106 23110578382.368313 20259871584.471806 16208576138.014656 14176834437.308247 9.499838523091746 3.0092104528448274
dart 2504912118.0 44755140935.959885 16992167048.50506 12880935568.04242 10677977558.925896 9608973423.600767 17.86695054662987 3.836052113186658
K23 1982243167.0 44755140935.960106 13401179637.00003 8189513956.999996 8189513957.000037 8189513956.999996 22.57802760076817 4.1314376022767725
K3u2K1c 1280509331.0 44755140935.959885 13401179637.00003 8189513956.999996 8189513956.999996 8189513956.999996 34.9510463160849 6.395512909386207
path5 8189513957.0 44755140935.960106 24789463061.348236 20259871584.471703 17723845080.635704 14176834437.308386 5.464932494278928 1.7310959492523625
pan4c 3311268901.0 44755140935.959885 17922111967.372425 12880935568.04242 11436172615.660004 10775035196.713522 13.516009201923733 3.2540501900825607
butterfly 1671341843.0 44755140935.959885 13251471312.136784 8189513956.999996 8189513956.999996 8189513956.999996 26.77796952395207 4.899963458283379
cycle5 2365370678.0 44755140935.960106 13103435420.830786 8189513956.999996 8189513956.999996 8189513956.999996 18.920984077557804 3.462253943185135
house 1464974254.0 44755140935.960106 13103435420.830915 8189513956.999916 8189513956.999996 8189513956.999996 30.550121146333883 5.590210158737708
fan3 941446739.0 44755140935.960106 13103435420.830786 8189513956.999996 8189513956.999996 8189513956.999996 47.53868602646475 8.698860612867868
kite 1869661251.0 44755140935.960106 16865380751.445639 12880935568.042356 10126248171.854534 9608973423.600767 23.937566718047208 5.1394194635318815
clawuK1c 1218186842.0 44755140935.959885 16865380751.44572 12880935568.04242 10126248171.854534 9608973423.600767 36.739143284852425 7.887930728117951
P3u2K1c 594274294.0 44755140935.960106 13103435420.830786 8189513956.999996 8189513956.999956 8189513956.999996 75.31057861297987 13.780696960451055
P2uP3c 876593650.0 44755140935.960106 13103435420.830786 8189513956.999996 8189513956.999996 8189513957.000037 51.055743942430006 9.34242902284318
wheel4 544171969.0 44755140935.959885 13103435420.830786 8189513956.999996 8189513956.999996 8189513956.999996 82.2444805788221 15.04949615844692
K5_e 364602641.0 44755140935.960106 13103435420.83085 8189513956.999996 8189513956.999996 8189513956.999996 122.75045735601269 22.461477334718474
K5 240374543.0 44755140935.96054 13103435420.830786 8189513956.999916 8189513956.999996 8189513956.999996 186.1891878290978 34.06980562413382


==> fig54/public_figure_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 6794624.0 6794623.999999992 6794623.999999992 6794623.999999992 6794623.999999992 6794623.999999992 0.9999999999999988 0.9999999999999988
K3 1112437.0 6794624.000000008 6794623.999999992 6794623.999999975 6794623.999999975 6794624.000000008 6.107873075059539 6.107873075059539
claw 802762576.0 802762575.9999979 802762575.9999979 802762575.9999979 802762575.9999979 802762575.9999979 0.9999999999999973 0.9999999999999973
path4 436879527.0 802762576.0000018 655408359.5407231 620895268.8306738 609540004.3278785 605944502.4344265 1.8374918630600006 1.3869830582251719
pan3 109120244.0 802762576.0000018 535102321.15736413 480230327.5985249 480230327.59852725 480230327.59852254 7.356678711238969 4.400927912134457
cycle4 89692000.0 802762576.0000018 436879526.9999985 436879526.9999996 436879526.9999996 436879527.00000066 8.95021379833209 4.870886221736617
fan2 32641143.0 802762576.0000018 436879526.9999985 436879526.9999996 436879526.9999996 436879527.0000017 24.593580439263473 13.384320732886152
K4 13814288.0 802762575.9999979 436879527.00000066 436879526.9999996 436879526.9999996 436879526.9999996 58.111035183282546 31.625193205759107
K14 140474310752.0 140474310752.0008 140474310752.00012 140474310752.00012 140474310752.00012 140474310752.0008 1.0000000000000056 1.0000000000000056
chair 53144253013.0 135124436974.85205 109900889572.80737 98487500756.22153 94522600247.4073 87126163365.74646 2.542597351811461 1.6394277542001372
cricket 15775034178.0 135124436974.85138 86283446386.21626 69050260886.001 64265361113.97543 62280510906.21327 8.565714371845678 3.948042850713453
pan4 10090752529.0 135124436974.8527 64853554266.620125 48411610527.375305 42554184974.290825 40789276499.09193 13.39091773249974 4.042243269951064
bull 12108417079.0 135124436974.85072 81970464856.49695 69050260886.001 59150254743.54542 54038124851.42729 11.159545966516234 4.462856251057562
dart 4194492596.0 135124436974.85205 64853554266.61981 48411610527.375305 42554184974.291664 40789276499.092125 32.21472773696417 9.724484086106163
K23 3781329296.0 135124436974.85205 53144253012.99988 33941711497.99976 33941711497.999928 33941711498.000095 35.734638905368705 8.976132159107282
K3u2K1c 1498258189.0 135124436974.85205 53144253012.99962 33941711497.999928 33941711497.999928 33941711497.999928 90.18768458394993 22.654113788394536
path5 33941711498.0 135124436974.85205 85981596665.15657 69050260886.00067 63602532802.631355 54038124851.426765 3.981073169595888 1.5920860341592067
pan4c 8897262566.0 135124436974.85138 67229224345.529915 48411610527.375305 44711353611.57915 42826935958.57688 15.18719223721866 4.813495796137987
butterfly 2919470367.0 135124436974.85138 52997826295.987656 33941711497.99976 33941711497.999928 33941711497.999928 46.28388714001678 11.625982534934195
cycle5 6056665896.0 135124436974.85138 52851803023.9813 33941711497.999928 33941711497.999928 33941711497.999928 22.310036461494686 5.604025726500124
house 2628208277.0 135124436974.85205 52851803023.98156 33941711497.999928 33941711497.999928 33941711497.999928 51.413138812990674 12.914391829228657
fan3 1208981102.0 135124436974.85205 52851803023.98104 33941711497.999928 33941711497.999928 33941711497.999928 111.76720359922719 28.074641896263426
kite 3492389860.0 135124436974.85138 64734373500.372986 48411610527.375305 41519689273.5317 40789276499.092125 38.69110906617149 11.679473980345403
clawuK1c 1623539986.0 135124436974.85138 64734373500.372986 48411610527.375305 41519689273.531906 40789276499.09193 83.22827780039128 25.12366609435139
P3u2K1c 586725479.0 135124436974.85205 52851803023.9813 33941711497.999928 33941711498.000095 33941711497.999928 230.30265739465534 57.84939075059314
P2uP3c 1177343018.0 135124436974.85205 52851803023.98078 33941711497.999928 33941711497.999928 33941711497.999928 114.77066148860625 28.82907613081027
wheel4 554518465.0 135124436974.85205 52851803023.9813 33941711497.999928 33941711497.999928 33941711497.999928 243.6788772666967 61.209344035098866
K5_e 296720844.0 135124436974.85072 52851803023.98104 33941711497.999928 33941711497.99976 33941711497.999928 455.3924663777605 114.38937366328038
K5 167938931.0 135124436974.85138 52851803023.9813 33941711497.999928 33941711497.999928 33941711497.999928 804.6046034129596 202.10746427819006


==> fig54/tvshow_edges.csv <==
shape true star bistar vvv nnn www s/t w/t
path3 919525.0 919524.9999999999 919524.9999999999 919524.9999999999 919524.9999999999 919524.9999999999 0.9999999999999999 0.9999999999999999
K3 523055.0 919525.0000000022 919525.0000000022 919524.9999999977 919524.9999999977 919525.0000000022 1.7579891216028949 1.7579891216028949
claw 47642071.0 47642071.00000011 47642071.00000011 47642071.00000011 47642071.00000011 47642071.00000011 1.0000000000000024 1.0000000000000024
path4 37475377.0 47642070.99999999 43978703.773508675 43978703.773508675 43978703.773508675 43978703.773508675 1.2712899726132172 1.1735359933406053
pan3 27357390.0 47642070.99999999 40597025.80095693 40597025.800956726 40597025.800956726 40597025.80095693 1.7414698916819182 1.4839509836631684
cycle4 24925625.0 47642070.99999999 37475376.999999955 37475377.000000045 37475377.000000045 37475376.999999955 1.9113691632607004 1.5034879566710948
fan2 21495713.0 47642071.00000011 37475376.999999955 37475376.99999986 37475376.99999986 37475377.000000045 2.2163522093917103 1.7433884142386924
K4 19108225.0 47642071.00000011 37475377.000000045 37475377.000000045 37475377.000000045 37475376.999999955 2.4932755920552596 1.9612170675193512
K14 3379962193.0 3379962193.000002 3379962193.000002 3379962193.000002 3379962193.000002 3379962192.999994 1.0000000000000007 0.9999999999999981
chair 2268448403.0 3379962193.0000105 3059258026.818069 2950569727.7773414 2950569727.777327 2901453290.809709 1.489988570394656 1.2790475141389888
cricket 1787837068.0 3379962193.000002 2768983538.938295 2575727544.08499 2575727544.0849833 2575727544.084977 1.8905314435509857 1.440694787118586
pan4 1515314165.0 3379962193.000002 2498089069.4481683 2248505540.7776127 2194500361.4893665 2194500361.4893665 2.230535601836733 1.448214774319995
bull 1643024065.0 3379962193.0000105 2758165419.6240845 2575727544.084977 2501669626.9040613 2490687977.5712523 2.057159274170467 1.515916918460505
dart 1374682884.0 3379962193.000002 2498089069.4481683 2248505540.7776184 2194500361.489323 2194500361.4893556 2.458721376645875 1.596368433062818
K23 1245691615.0 3379962193.000002 2268448402.9999585 1962854020.9999988 1962854020.999989 1962854020.9999988 2.7133217822936073 1.5757142436894374
K3u2K1c 1151094107.0 3379962193.000002 2268448402.999992 1962854020.9999988 1962854020.9999988 1962854020.999994 2.9363039671959696 1.705207253745409
path5 1962854021.0 3379962193.0000105 2768983538.938288 2575727544.0849833 2575727544.084977 2490687977.5712585 1.7219630990582007 1.2689114681601983
pan4c 1526325340.0 3379962193.0000105 2506251441.263999 2248505540.7776184 2231578456.970957 2211075962.4743958 2.214444132205792 1.4486269110060086
butterfly 1259230491.0 3379962192.999994 2268448403.0000033 1962854020.9999988 1962854020.999994 1962854021.0000036 2.6841489442618602 1.5587726274331484
cycle5 1337138218.0 3379962193.0000105 2268448402.999992 1962854020.9999988 1962854020.9999988 1962854020.999994 2.5277582732288715 1.4679514762025851
house 1208047006.0 3379962193.000002 2268448402.9999976 1962854020.999994 1962854021.0000086 1962854020.999994 2.797873076306438 1.6248159312105395
fan3 1112976329.0 3379962193.000002 2268448402.999992 1962854021.0000036 1962854021.0000036 1962854020.999994 3.0368679952401774 1.763608056932893
kite 1325847035.0 3379962193.0000105 2498089069.4481683 2248505540.7776127 2194500361.4893665 2194500361.4893556 2.549285176777584 1.6551685854841887
clawuK1c 1225383163.0 3379962192.999994 2498089069.4481683 2248505540.7776237 2194500361.4893503 2194500361.4893446 2.7582900557611087 1.7908687076430352
P3u2K1c 1031570618.0 3379962193.0000186 2268448402.999992 1962854020.9999988 1962854020.999989 1962854021.0000036 3.2765204184984054 1.9027820168100247
P2uP3c 1096749010.0 3379962192.999994 2268448403.0000033 1962854020.9999988 1962854020.9999988 1962854021.0000086 3.081800997477074 1.7897021133395037
wheel4 1014175187.0 3379962192.999994 2268448403.000009 1962854020.9999988 1962854020.9999988 1962854021.0000086 3.332720260094466 1.9354190934273061
K5_e 958175835.0 3379962192.999994 2268448402.999992 1962854020.9999988 1962854020.999989 1962854020.9999988 3.527496801252553 2.048532168419796
K5 907360163.0 3379962192.999994 2268448402.999992 1962854021.0000086 1962854020.9999988 1962854020.999994 3.725050240055551 2.163257878228002

